The Accretion History of EX Lup: A Century of Bursts, Outbursts, and Quiescence

EX Lup is the archetype for the class of young stars that undergoes repeated accretion outbursts of $\sim 5$ mag at optical wavelengths and that last for months. Despite extensive monitoring that dates back 130 years, the accretion history of EX Lup remains mostly qualitative and has large uncertainties. We assess historical accretion rates of EX Lup by applying correlations between optical brightness and accretion, developed on multi-band magnitude photometry of the $\sim 2$ mag optical burst in 2022. Two distinct classes of bursts occur: major outbursts ($\Delta V\sim5$ mag) have year-long durations, are rare, reach accretion rates of $\dot{M}_{\rm acc}\sim10^{-7}~M_\odot~{\rm yr^{-1}}$ at peak, and have a total accreted mass of around 0.1 Earth masses. The characteristic bursts ($\Delta V\sim2$ mag) have durations of $\sim 2-3$ months, are more common, reach accretion rates of $\dot{M}_{\rm acc}\sim10^{-8}~M_\odot~{\rm yr^{-1}}$ at peak, and have a total accreted mass of around $10^{-3}$ Earth masses. The distribution of total accreted mass in the full set of bursts is poorly described by a power law, which suggests different driving causes behind the major outburst and characteristic bursts. The total mass accreted during two classes of bursts is around two times the masses accreted during quiescence. Our analysis of the light curves reveals a color-dependent time lag in the 2022 post-burst light curve, attributed to the presence of both hot and cool spots on the stellar surface.

==> dbf6.txt <==
Title: The Accretion History of EX Lup: A Century of Bursts,
    Outbursts, and Quiescence  
Authors: Wang M.-T., Herczeg G.J., Liu H.-G., Fang M., Johnstone D., Lee H.-G.,
    Walter F.M., Hambsch F.-J., Contreras Pena C., Lee J.-E., Millward M., 
    Pearce A., Monard B., Zhou L.
Table: Data behind Figure 6 -- The multi-color light curves of burst of EX Lup in 2022
================================================================================
Byte-by-byte Description of file: dbf3.txt
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
 1-14  F14.6  d      JD      Julian Date of Observation
                            Epoch
16-21  F6.3   mag    omag    Magnitude in Filter
23-27  F5.3   mag    e_omag  Error of omag
   29  A1     ---    Filter  Filter name (1)
--------------------------------------------------------------------------------
Notes: (1) Johnson UBVRI photometry from American Association of Variable Star Observers (AAVSO) database [accessed on: 2022-11-10].
--------------------------------------------------------------------------------
2459651.900162 12.836 0.024 V
2459651.900544 12.376 0.010 V
2459651.901047 12.879 0.015 B
2459651.903056 12.676 0.085 U
2459651.904132 12.511 0.110 U
2459651.904873 11.524 0.357 I
2459651.905150 10.772 0.073 I
2459652.899907 12.163 0.005 V
2459652.900289 12.162 0.005 V
2459652.900804 12.728 0.007 B
2459652.901360 12.723 0.007 B
2459652.901817 11.492 0.005 R
2459652.902095 11.491 0.005 R
2459652.902801 12.283 0.022 U
2459652.903877 12.265 0.022 U
2459652.904618 10.679 0.008 I
2459652.904896 10.669 0.008 I
2459656.892911  9.267 0.028 R
2459656.893466  9.273 0.028 R
2459656.893993 11.645 0.008 V
2459656.894259 11.654 0.008 V
2459656.901424 11.658 0.006 V
2459656.901701 11.653 0.005 V
2459656.902159 12.122 0.006 B
2459656.902726 12.116 0.006 B
2459656.903142 11.057 0.005 R
2459656.903362 11.048 0.005 R
2459656.904039 11.630 0.017 U
2459656.905127 11.623 0.017 U
2459656.905868 10.309 0.007 I
2459656.906146 10.310 0.007 I
2459657.894664 11.874 0.008 V
2459657.894931 11.881 0.009 V
2459657.898623 11.872 0.006 V
2459657.898900 11.872 0.006 V
2459657.899358 12.406 0.006 B
2459657.899913 12.399 0.007 B
2459657.900341 11.218 0.006 R
2459657.900561 11.223 0.005 R
2459657.901238 11.964 0.018 U
2459657.902326 11.916 0.018 U
2459657.903067 10.421 0.007 I
2459657.903333 10.415 0.007 I
2459658.894537 11.771 0.010 V
2459658.894792 11.796 0.010 V
2459658.899387 11.790 0.011 V
2459658.899653 11.825 0.012 V
2459658.900110 12.317 0.012 B
2459658.900666 12.299 0.010 B
2459658.901094 11.164 0.009 R
2459658.901302 11.177 0.009 R
2459658.901991 11.888 0.028 U
2459658.903079 11.929 0.030 U
2459658.903819 10.412 0.012 I
2459658.904086 10.413 0.012 I
2459659.114100 12.227 0.004 B
2459659.115880 11.689 0.004 V
2459659.117310 11.149 0.003 R
2459659.118740 10.426 0.003 I
2459659.147270 12.118 0.007 B
2459659.147880 11.570 0.003 V
2459659.148500 11.055 0.003 R
2459659.149120 10.507 0.006 I
2459659.150190 12.343 0.006 B
2459659.151380 11.772 0.006 V
2459659.206470 12.320 0.003 B
2459659.208300 11.773 0.003 V
2459659.209730 11.168 0.002 R
2459659.211180 10.485 0.003 I
2459659.891713 11.906 0.006 V
2459659.891991 11.907 0.006 V
2459659.892436 12.419 0.007 B
2459659.893003 12.428 0.007 B
2459659.893420 11.283 0.006 R
2459659.893640 11.283 0.006 R
2459659.894317 12.010 0.021 U
2459659.894641 11.903 0.010 V
2459659.894907 11.895 0.010 V
2459659.895394 12.013 0.021 U
2459659.896134 10.508 0.007 I
2459659.896412 10.497 0.007 I
2459660.156770 12.436 0.007 B
2459660.158530 11.917 0.006 V
2459660.195490 12.415 0.004 B
2459660.197260 11.873 0.003 V
2459660.197260 11.873 0.003 V
2459660.198690 11.304 0.003 R
2459660.198690 11.304 0.003 R
2459660.200140 10.545 0.003 I
2459660.226860 11.924 0.008 V
2459660.440000 11.990 0.040 V
2459660.440000 10.600 0.030 I
2459660.440000 11.450 0.020 R
2459660.440000 12.510 0.060 B
2459660.785463 11.937 0.010 V
2459660.891817 11.876 0.007 V
2459660.892083 11.879 0.007 V
2459660.892552 12.353 0.007 B
2459660.893108 12.359 0.007 B
2459660.893536 11.269 0.006 R
2459660.893744 11.261 0.007 R
2459660.894433 11.903 0.019 U
2459660.895278 11.889 0.010 V
2459660.895521 11.938 0.019 U
2459660.895544 11.895 0.009 V
2459660.896273 10.476 0.008 I
2459660.896539 10.497 0.008 I
2459661.262420 12.097 0.003 B
2459661.264310 11.618 0.003 V
2459661.265860 11.110 0.002 R
2459661.267380 10.457 0.003 I
2459661.460000 11.880 0.040 V
2459661.460000 10.520 0.030 I
2459661.460000 11.360 0.020 R
2459661.460000 12.420 0.060 B
2459661.801100 11.487 0.010 V
2459661.889028 11.491 0.006 V
2459661.889294 11.494 0.006 V
2459661.889751 11.922 0.005 B
2459661.890318 11.924 0.005 B
2459661.890735 10.962 0.006 R
2459661.890955 10.965 0.005 R
2459661.891644 11.461 0.014 U
2459661.892731 11.484 0.015 U
2459661.893461 10.270 0.007 I
2459661.893738 10.279 0.007 I
2459661.895197 11.486 0.009 V
2459661.895463 11.500 0.008 V
2459662.122770 11.919 0.015 B
2459662.123970 11.368 0.025 V
2459662.133920 11.675 0.004 B
2459662.134550 11.180 0.002 V
2459662.135150 10.744 0.002 R
2459662.135800 10.281 0.004 I
2459662.789196 11.376 0.020 B
2459662.791823 10.966 0.001 V
2459662.878380 10.619 0.004 V
2459662.878657 10.617 0.004 V
2459662.879103 10.958 0.003 B
2459662.879659 10.980 0.003 B
2459662.880087 10.254 0.004 R
2459662.880295 10.253 0.004 R
2459662.880972 10.619 0.011 U
2459662.882060 10.620 0.011 U
2459662.882801  9.783 0.005 I
2459662.883067  9.782 0.005 I
2459662.896042 10.812 0.005 V
2459662.896319 10.835 0.005 V
2459663.101860 11.168 0.002 B
2459663.103630 10.814 0.002 V
2459663.105070 10.399 0.001 R
2459663.106500  9.918 0.002 I
2459663.140370 11.302 0.002 B
2459663.141000 10.809 0.001 V
2459663.141610 10.480 0.001 R
2459663.142210 10.031 0.002 I
2459663.195610 11.474 0.002 B
2459663.197470 11.059 0.002 V
2459663.198980 10.565 0.002 R
2459663.200440 10.069 0.002 I
2459663.289830 11.445 0.002 B
2459663.291600 11.012 0.002 V
2459663.293130 10.586 0.002 R
2459663.879178 11.086 0.004 V
2459663.879456 11.095 0.004 V
2459663.879902 11.491 0.004 B
2459663.880457 11.495 0.004 B
2459663.880885 10.605 0.004 R
2459663.881094 10.574 0.004 R
2459663.881782 11.130 0.012 U
2459663.882859 11.096 0.016 U
2459663.883600 10.007 0.005 I
2459663.883866  9.990 0.005 I
2459664.116490 11.393 0.002 B
2459664.118280 10.940 0.002 V
2459664.119710 10.534 0.002 R
2459664.121150  9.960 0.002 I
2459664.209610 11.640 0.002 B
2459664.212040 11.182 0.002 V
2459664.213500 10.713 0.002 R
2459664.214940 10.088 0.003 I
2459664.703987 12.031 0.027 B
2459664.712344 11.353 0.007 V
2459664.713189 10.681 0.015 R
2459664.882616 11.512 0.005 V
2459664.882882 11.499 0.005 V
2459664.883339 11.990 0.005 B
2459664.883895 11.989 0.005 B
2459664.884311 10.914 0.005 R
2459664.884531 10.922 0.004 R
2459664.885208 11.635 0.024 U
2459664.886296 11.617 0.023 U
2459664.887037 10.243 0.006 I
2459664.887303 10.247 0.006 I
2459665.097480 12.104 0.003 B
2459665.099320 11.507 0.002 V
2459665.100860 11.006 0.002 R
2459665.669242 12.251 0.012 B
2459665.670295 11.519 0.014 V
2459665.882708 11.597 0.005 V
2459665.882975 11.595 0.005 V
2459665.883432 12.076 0.005 B
2459665.883987 12.073 0.005 B
2459665.884404 11.013 0.005 R
2459665.884624 11.010 0.005 R
2459665.885301 11.705 0.015 U
2459665.886389 11.695 0.024 U
2459665.887118 10.326 0.006 I
2459665.887396 10.323 0.006 I
2459666.094710 12.233 0.003 B
2459666.096480 11.631 0.003 V
2459666.097930 11.092 0.002 R
2459666.099380 10.402 0.003 I
2459666.480000 11.720 0.040 V
2459666.480000 10.460 0.030 I
2459666.480000 11.220 0.020 R
2459666.480000 12.270 0.060 B
2459666.575470 11.593 0.050 V
2459666.575470 12.167 0.020 B
2459666.888206 11.277 0.004 V
2459666.888484 11.288 0.004 V
2459666.888929 11.690 0.004 B
2459666.889497 11.702 0.004 B
2459666.889925 10.794 0.004 R
2459666.890133 10.788 0.004 R
2459666.890822 11.327 0.013 U
2459666.891898 11.336 0.014 U
2459666.892650 10.172 0.006 I
2459666.892917 10.184 0.006 I
2459666.981700 12.225 0.004 B
2459666.985670 11.628 0.003 V
2459666.989680 11.123 0.002 R
2459667.888264 11.772 0.005 V
2459667.888542 11.774 0.005 V
2459667.888987 12.262 0.006 B
2459667.889554 12.257 0.006 B
2459667.889971 11.186 0.005 R
2459667.890179 11.188 0.006 R
2459667.890856 11.860 0.029 U
2459667.891944 11.862 0.028 U
2459667.892685 10.470 0.007 I
2459667.892963 10.460 0.007 I
2459667.976750 12.305 0.004 B
2459667.980690 11.708 0.002 V
2459667.984640 11.206 0.002 R
2459668.001050 12.259 0.003 B
2459668.007090 11.679 0.002 V
2459668.011030 11.169 0.002 R
2459668.027880 12.255 0.003 B
2459668.031850 11.668 0.002 V
2459668.035790 11.173 0.002 R
2459668.888889 11.256 0.004 V
2459668.889167 11.263 0.004 V
2459668.889612 11.641 0.004 B
2459668.890179 11.647 0.004 B
2459668.890596 10.765 0.004 R
2459668.890816 10.767 0.005 R
2459668.891493 11.225 0.019 U
2459668.892581 11.198 0.019 U
2459668.893322 10.149 0.006 I
2459668.893588 10.168 0.006 I
2459669.355520 11.746 0.003 B
2459669.356150 11.290 0.002 V
2459669.356760 10.832 0.002 R
2459669.357440 10.334 0.005 I
2459669.888993 11.505 0.005 V
2459669.889271 11.486 0.005 V
2459669.889716 11.960 0.004 B
2459669.890272 11.956 0.004 B
2459669.890700 10.975 0.005 R
2459669.890909 10.976 0.004 R
2459669.891597 11.606 0.022 U
2459669.892674 11.590 0.017 U
2459669.893414 10.325 0.006 I
2459669.893692 10.328 0.006 I
2459670.205570 11.901 0.003 B
2459670.206180 11.354 0.002 V
2459670.206810 10.918 0.002 R
2459670.207430 10.417 0.003 I
2459670.677080 11.613 0.010 V
2459670.677080 12.140 0.010 B
2459670.886644 11.674 0.005 V
2459670.886921 11.666 0.005 V
2459670.887367 12.177 0.005 B
2459670.887934 12.172 0.005 B
2459670.888351 11.090 0.005 R
2459670.888571 11.097 0.005 R
2459670.889248 11.779 0.016 U
2459670.890336 11.842 0.016 U
2459670.891076 10.396 0.006 I
2459670.891343 10.407 0.006 I
2459670.972730 12.299 0.003 B
2459670.976790 11.649 0.002 V
2459670.980800 11.135 0.002 R
2459670.997630 12.187 0.004 B
2459671.004770 11.572 0.003 V
2459671.011930 11.089 0.001 R
2459671.043150 12.251 0.003 B
2459671.890093 11.732 0.005 V
2459671.890370 11.736 0.005 V
2459671.890816 12.287 0.005 B
2459671.891383 12.285 0.005 B
2459671.891800 11.128 0.005 R
2459671.892008 11.129 0.005 R
2459671.892697 11.944 0.017 U
2459671.893773 11.922 0.017 U
2459671.894514 10.405 0.007 I
2459671.894792 10.403 0.006 I
2459671.967550 12.558 0.005 B
2459671.971660 11.877 0.003 V
2459671.975730 11.279 0.002 R
2459672.004400 12.547 0.003 B
2459672.008360 11.866 0.002 V
2459672.012310 11.281 0.001 R
2459672.036120 12.546 0.003 B
2459672.040100 11.856 0.002 V
2459672.044070 11.278 0.001 R
2459672.062130 12.536 0.002 B
2459672.067950 11.864 0.002 V
2459672.071920 11.289 0.001 R
2459672.088770 12.565 0.003 B
2459672.328870 12.478 0.004 B
2459672.329490 11.771 0.002 V
2459672.330090 11.209 0.002 R
2459672.330720 10.497 0.004 I
2459672.890000 11.908 0.006 V
2459672.890278 11.895 0.006 V
2459672.890723 12.546 0.006 B
2459672.891279 12.544 0.007 B
2459672.891707 11.256 0.005 R
2459672.891916 11.234 0.005 R
2459672.892604 12.259 0.022 U
2459672.893681 12.276 0.023 U
2459672.894421 10.488 0.007 I
2459672.894688 10.492 0.007 I
2459673.460000 11.960 0.040 V
2459673.460000 10.570 0.030 I
2459673.460000 11.400 0.020 R
2459673.890023 12.135 0.008 V
2459673.890301 12.130 0.006 V
2459673.890747 12.788 0.007 B
2459673.891314 12.789 0.007 B
2459673.891730 11.436 0.006 R
2459673.891950 11.435 0.006 R
2459673.892627 12.492 0.027 U
2459673.893715 12.511 0.026 U
2459673.894456 10.644 0.007 I
2459673.894722 10.648 0.007 I
2459674.101320 12.467 0.007 B
2459674.101960 11.793 0.003 V
2459674.102560 11.257 0.003 R
2459674.103180 10.702 0.006 I
2459674.227030 12.579 0.013 B
2459674.227650 11.963 0.003 V
2459674.228150 11.417 0.003 R
2459674.890683 12.089 0.006 V
2459674.890961 12.085 0.006 V
2459674.891406 12.641 0.006 B
2459674.891973 12.633 0.006 B
2459674.892390 11.445 0.005 R
2459674.892610 11.461 0.007 R
2459674.893287 12.281 0.022 U
2459674.894375 12.290 0.022 U
2459674.895116 10.697 0.007 I
2459674.895382 10.694 0.007 I
2459675.120750 12.561 0.005 B
2459675.121390 11.867 0.002 V
2459675.121990 11.351 0.002 R
2459675.122600 10.780 0.004 I
2459675.270930 12.686 0.016 B
2459675.271530 12.081 0.008 V
2459675.272140 11.568 0.003 R
2459675.460000 12.130 0.040 V
2459675.460000 10.770 0.030 I
2459675.460000 11.610 0.020 R
2459675.460000 12.720 0.060 B
2459675.951260 12.612 0.004 B
2459675.955170 11.973 0.002 V
2459675.959050 11.445 0.002 R
2459675.975350 12.527 0.003 B
2459675.979320 11.927 0.002 V
2459675.983260 11.397 0.002 R
2459676.000150 12.528 0.003 B
2459676.004110 11.913 0.002 V
2459676.008060 11.408 0.002 R
2459676.031180 12.552 0.002 B
2459676.035140 11.949 0.002 V
2459676.039090 11.436 0.001 R
2459676.055440 12.547 0.002 B
2459676.059390 11.952 0.002 V
2459676.063300 11.439 0.001 R
2459676.080070 12.489 0.002 B
2459676.085890 11.888 0.002 V
2459676.089910 11.396 0.002 R
2459676.095640 12.133 0.011 B
2459676.096260 11.634 0.006 V
2459676.096880 11.161 0.004 R
2459676.097490 10.683 0.010 I
2459676.106900 12.500 0.002 B
2459676.110840 11.897 0.002 V
2459676.114830 11.391 0.001 R
2459676.125500 12.360 0.005 B
2459676.126180 11.812 0.005 V
2459676.126790 11.305 0.005 R
2459676.890799 11.767 0.005 V
2459676.891065 11.756 0.005 V
2459676.891522 12.229 0.005 B
2459676.892078 12.217 0.005 B
2459676.892494 11.207 0.005 R
2459676.892714 11.206 0.005 R
2459676.893391 11.853 0.018 U
2459676.894479 11.874 0.016 U
2459676.895208 10.522 0.007 I
2459676.895486 10.513 0.007 I
2459676.955250 12.464 0.004 B
2459676.959250 11.854 0.003 V
2459676.963240 11.369 0.002 R
2459676.979860 12.445 0.003 B
2459676.983870 11.859 0.002 V
2459676.987840 11.356 0.002 R
2459677.007310 12.478 0.003 B
2459677.011280 11.892 0.002 V
2459677.015240 11.383 0.002 R
2459677.128220 12.255 0.004 B
2459677.128840 11.666 0.002 V
2459677.129470 11.204 0.002 R
2459677.130090 10.655 0.004 I
2459677.157480 12.348 0.003 B
2459677.159250 11.819 0.003 V
2459677.160690 11.271 0.002 R
2459677.162130 10.612 0.003 I
2459677.891435 11.809 0.005 V
2459677.891713 11.804 0.005 V
2459677.892159 12.318 0.005 B
2459677.892726 12.321 0.005 B
2459677.893142 11.230 0.005 R
2459677.893351 11.222 0.005 R
2459677.894039 11.987 0.018 U
2459677.895116 11.972 0.018 U
2459677.895856 10.519 0.006 I
2459677.896123 10.524 0.006 I
2459678.265830 12.077 0.003 B
2459678.266450 11.590 0.002 V
2459678.267060 11.147 0.002 R
2459678.267690 10.477 0.005 I
2459678.891481 11.611 0.005 V
2459678.891748 11.617 0.005 V
2459678.892193 12.117 0.005 B
2459678.892760 12.127 0.005 B
2459678.893177 11.054 0.005 R
2459678.893385 11.050 0.005 R
2459678.894074 11.801 0.017 U
2459678.895150 11.829 0.017 U
2459678.895891 10.383 0.006 I
2459678.896157 10.382 0.006 I
2459679.327700 12.244 0.003 B
2459679.328320 11.559 0.002 V
2459679.328920 11.056 0.002 R
2459679.329560 10.506 0.003 I
2459679.490000 11.760 0.040 V
2459679.490000 10.500 0.030 I
2459679.490000 11.250 0.020 R
2459679.891481 11.609 0.005 V
2459679.891759 11.602 0.005 V
2459679.892205 12.119 0.005 B
2459679.892772 12.134 0.005 B
2459679.893189 11.043 0.005 R
2459679.893409 11.039 0.005 R
2459679.894086 11.837 0.018 U
2459679.895174 11.863 0.017 U
2459679.895903 10.370 0.007 I
2459679.896181 10.365 0.006 I
2459679.899792 11.620 0.008 V
2459679.900058 11.614 0.008 V
2459680.892095 12.063 0.006 V
2459680.892361 12.067 0.006 V
2459680.892807 12.676 0.006 B
2459680.893374 12.682 0.006 B
2459680.893802 11.403 0.005 R
2459680.894010 11.407 0.005 R
2459680.894699 12.400 0.022 U
2459680.895787 12.370 0.022 U
2459680.896516 10.629 0.007 I
2459680.896794 10.631 0.007 I
2459680.900440 12.069 0.011 V
2459680.900706 12.061 0.008 V
2459680.942910 12.750 0.005 B
2459680.946830 12.088 0.003 V
2459680.950720 11.481 0.002 R
2459680.969000 12.802 0.004 B
2459680.972960 12.093 0.003 V
2459680.976910 11.486 0.002 R
2459680.993850 12.799 0.004 B
2459680.997790 12.074 0.003 V
2459681.001750 11.473 0.002 R
2459681.018160 12.750 0.004 B
2459681.023900 12.069 0.002 V
2459681.027870 11.477 0.002 R
2459681.044330 12.757 0.003 B
2459681.048300 12.066 0.002 V
2459681.052250 11.481 0.002 R
2459681.069030 12.794 0.003 B
2459681.070460 12.035 0.009 V
2459681.071060 11.484 0.005 R
2459681.072970 12.098 0.002 V
2459681.076900 11.502 0.002 R
2459681.082120 12.578 0.011 B
2459681.082730 11.886 0.004 V
2459681.083340 11.311 0.003 R
2459681.083850 10.697 0.007 I
2459681.096020 12.790 0.003 B
2459681.099980 12.085 0.002 V
2459681.103900 11.488 0.002 R
2459681.120950 12.753 0.003 B
2459681.124920 12.062 0.002 V
2459681.146050 12.730 0.003 B
2459681.150000 12.069 0.002 V
2459681.153580 11.446 0.025 R
2459681.153920 11.496 0.002 R
2459681.156500 12.043 0.013 V
2459681.159720 12.637 0.016 B
2459681.172850 12.743 0.003 B
2459681.176810 12.077 0.002 V
2459681.180760 11.505 0.002 R
2459681.212770 11.485 0.002 R
2459681.232450 12.837 0.003 B
2459681.236450 12.142 0.002 V
2459681.240430 11.548 0.002 R
2459681.400000 12.130 0.040 V
2459681.400000 10.740 0.030 I
2459681.400000 11.580 0.020 R
2459681.400000 12.750 0.060 B
2459681.892106 12.125 0.006 V
2459681.892384 12.117 0.006 V
2459681.892830 12.684 0.007 B
2459681.893397 12.674 0.007 B
2459681.893814 11.455 0.006 R
2459681.894034 11.471 0.006 R
2459681.894711 12.383 0.027 U
2459681.895799 12.388 0.024 U
2459681.896528 10.679 0.007 I
2459681.896806 10.670 0.007 I
2459681.900405 12.117 0.012 V
2459681.900671 12.120 0.010 V
2459682.052420 12.682 0.004 B
2459682.054210 12.071 0.003 V
2459682.055660 11.493 0.003 R
2459682.057090 10.740 0.003 I
2459682.067950 12.838 0.010 B
2459682.068520 12.210 0.005 V
2459682.069020 11.573 0.004 R
2459682.079480 12.594 0.006 B
2459682.081610 11.958 0.003 V
2459682.082220 11.392 0.002 R
2459682.082850 10.792 0.004 I
2459682.892222 11.918 0.006 V
2459682.892488 11.931 0.006 V
2459682.892946 12.394 0.005 B
2459682.893513 12.396 0.006 B
2459682.893929 11.359 0.006 R
2459682.894149 11.341 0.006 R
2459682.894826 12.005 0.019 U
2459682.895914 11.984 0.019 U
2459682.896655 10.660 0.007 I
2459682.896933 10.648 0.007 I
2459682.900475 11.920 0.010 V
2459682.900741 11.931 0.011 V
2459682.934940 12.545 0.005 B
2459682.939040 11.975 0.003 V
2459682.943110 11.461 0.002 R
2459682.962850 12.485 0.004 B
2459682.966920 11.903 0.003 V
2459682.970940 11.422 0.002 R
2459682.988300 12.380 0.003 B
2459682.992350 11.798 0.002 V
2459682.996400 11.329 0.002 R
2459683.016050 12.455 0.003 B
2459683.020120 11.890 0.002 V
2459683.024190 11.397 0.002 R
2459683.041620 12.491 0.003 B
2459683.044510 12.259 0.003 B
2459683.045860 11.878 0.002 V
2459683.046310 11.733 0.003 V
2459683.047740 11.265 0.002 R
2459683.049190 10.653 0.003 I
2459683.049930 11.391 0.002 R
2459683.067530 12.426 0.003 B
2459683.071720 11.880 0.002 V
2459683.075860 11.409 0.002 R
2459683.076760 12.244 0.007 B
2459683.077380 11.650 0.003 V
2459683.078010 11.182 0.002 R
2459683.078620 10.694 0.004 I
2459683.096610 12.525 0.003 B
2459683.100650 11.954 0.002 V
2459683.104710 11.461 0.002 R
2459683.122230 12.544 0.003 B
2459683.126320 11.949 0.002 V
2459683.130440 11.461 0.002 R
2459683.137710 12.348 0.003 B
2459683.139500 11.825 0.003 V
2459683.140940 11.301 0.002 R
2459683.142380 10.715 0.003 I
2459683.150370 12.546 0.003 B
2459683.154490 11.948 0.002 V
2459683.229850 12.378 0.003 B
2459683.231620 11.880 0.003 V
2459683.233060 11.371 0.002 R
2459683.234490 10.674 0.003 I
2459683.892801 11.755 0.005 V
2459683.893067 11.767 0.005 V
2459683.893524 12.219 0.005 B
2459683.894080 12.219 0.005 B
2459683.894497 11.213 0.005 R
2459683.894716 11.215 0.005 R
2459683.895394 11.846 0.017 U
2459683.896481 11.889 0.017 U
2459683.897222 10.526 0.007 I
2459683.897488 10.512 0.007 I
2459683.901331 11.768 0.009 V
2459683.901597 11.774 0.009 V
2459684.076020 12.027 0.004 B
2459684.076640 11.448 0.002 V
2459684.077260 11.013 0.002 R
2459684.077870 10.546 0.004 I
2459684.892801 11.688 0.005 V
2459684.893067 11.681 0.005 V
2459684.893524 12.197 0.005 B
2459684.894091 12.197 0.005 B
2459684.894508 11.144 0.005 R
2459684.894728 11.137 0.005 R
2459684.895405 11.909 0.018 U
2459684.896493 11.931 0.019 U
2459684.897245 10.462 0.007 I
2459684.897512 10.461 0.007 I
2459684.901192 11.720 0.008 V
2459684.901458 11.721 0.008 V
2459685.136810 12.102 0.004 B
2459685.137420 11.515 0.002 V
2459685.138020 11.051 0.002 R
2459685.138650 10.565 0.003 I
2459685.892824 11.782 0.006 V
2459685.893102 11.774 0.006 V
2459685.893547 12.313 0.006 B
2459685.894103 12.312 0.006 B
2459685.894531 11.178 0.006 R
2459685.894740 11.193 0.006 R
2459685.895428 11.977 0.022 U
2459685.896505 12.001 0.024 U
2459685.897245 10.480 0.007 I
2459685.897512 10.476 0.007 I
2459685.901157 11.758 0.009 V
2459685.901424 11.745 0.009 V
2459686.140580 12.288 0.006 B
2459686.141200 11.647 0.003 V
2459686.141820 11.136 0.002 R
2459686.142440 10.613 0.004 I
2459686.370000 11.710 0.040 V
2459686.370000 10.500 0.030 I
2459686.370000 11.230 0.020 R
2459686.370000 12.250 0.060 B
2459686.893495 11.808 0.007 V
2459686.893773 11.804 0.006 V
2459686.894219 12.388 0.007 B
2459686.894786 12.381 0.007 B
2459686.895203 11.205 0.006 R
2459686.895422 11.202 0.006 R
2459686.896100 12.124 0.025 U
2459686.897176 12.092 0.026 U
2459686.897917 10.473 0.007 I
2459686.898194 10.485 0.008 I
2459686.901852 11.812 0.010 V
2459686.902118 11.808 0.009 V
2459687.154330 12.364 0.009 B
2459687.154940 11.685 0.004 V
2459687.155580 11.150 0.003 R
2459687.156190 10.567 0.006 I
2459687.893565 12.007 0.007 V
2459687.893831 11.992 0.008 V
2459687.894288 12.553 0.008 B
2459687.894844 12.547 0.008 B
2459687.895260 11.375 0.006 R
2459687.895480 11.383 0.007 R
2459687.896157 12.202 0.025 U
2459687.897245 12.207 0.025 U
2459687.897986 10.640 0.008 I
2459687.898264 10.632 0.008 I
2459687.901852 12.007 0.010 V
2459687.902118 12.022 0.010 V
2459688.062930 12.786 0.035 B
2459688.063550 11.948 0.017 V
2459688.064170 11.377 0.011 R
2459688.064800 10.805 0.012 I
2459688.390000 12.270 0.040 V
2459688.390000 10.860 0.030 I
2459688.390000 11.710 0.020 R
2459688.390000 12.860 0.060 B
2459688.893542 12.382 0.012 V
2459688.893819 12.403 0.013 V
2459688.894265 13.085 0.013 B
2459688.894821 13.071 0.013 B
2459688.895249 11.661 0.011 R
2459688.895457 11.655 0.011 R
2459688.896146 12.749 0.074 U
2459688.897222 12.792 0.079 U
2459688.897963 10.815 0.012 I
2459688.898241 10.792 0.012 I
2459688.901863 12.387 0.019 V
2459688.902130 12.428 0.021 V
2459689.060370 12.834 0.010 B
2459689.061000 12.122 0.005 V
2459689.061610 11.494 0.003 R
2459689.062260 10.858 0.005 I
2459689.370000 12.450 0.040 V
2459689.370000 10.920 0.030 I
2459689.370000 11.830 0.020 R
2459689.370000 13.070 0.060 B
2459689.894213 12.416 0.013 V
2459689.894491 12.399 0.012 V
2459689.894936 13.048 0.016 B
2459689.895492 13.040 0.017 B
2459689.895920 11.713 0.010 R
2459689.896128 11.695 0.011 R
2459689.896806 12.668 0.098 U
2459689.897894 12.683 0.090 U
2459689.898634 10.865 0.012 I
2459689.898900 10.861 0.012 I
2459689.902743 12.394 0.014 V
2459689.903009 12.376 0.013 V
2459690.057520 12.795 0.012 B
2459690.058140 12.167 0.006 V
2459690.058750 11.558 0.004 R
2459690.059360 10.921 0.008 I
2459690.734479 12.023 0.010 V
2459690.893391 11.991 0.006 V
2459690.893669 11.991 0.007 V
2459690.894126 12.474 0.007 B
2459690.894693 12.459 0.007 B
2459690.895110 11.412 0.006 R
2459690.895330 11.414 0.006 R
2459690.896019 12.118 0.022 U
2459690.897095 12.094 0.021 U
2459690.897836 10.658 0.008 I
2459690.898113 10.665 0.008 I
2459690.902720 12.012 0.011 V
2459690.902986 11.996 0.009 V
2459691.055580 12.607 0.007 B
2459691.056180 11.972 0.003 V
2459691.056790 11.422 0.003 R
2459691.057410 10.809 0.005 I
2459691.893333 12.128 0.007 V
2459691.893611 12.137 0.007 V
2459691.894068 12.677 0.007 B
2459691.894624 12.684 0.008 B
2459691.895041 11.509 0.007 R
2459691.895260 11.508 0.007 R
2459691.895938 12.297 0.024 U
2459691.897025 12.299 0.024 U
2459691.897755 10.729 0.007 I
2459691.898032 10.739 0.008 I
2459691.902766 12.111 0.012 V
2459691.903032 12.131 0.011 V
2459692.020100 12.787 0.004 B
2459692.021890 12.126 0.004 V
2459692.023360 11.578 0.003 R
2459692.024850 10.781 0.004 I
2459692.113110 12.698 0.004 B
2459692.114920 12.059 0.003 V
2459692.116380 11.480 0.003 R
2459692.117840 10.745 0.004 I
2459692.141850 12.605 0.006 B
2459692.142480 11.961 0.003 V
2459692.143080 11.430 0.003 R
2459692.143700 10.806 0.004 I
2459692.205100 12.626 0.004 B
2459692.206920 12.003 0.003 V
2459692.208390 11.436 0.003 R
2459692.209850 10.677 0.003 I
2459692.894016 12.021 0.007 V
2459692.894282 12.011 0.007 V
2459692.894728 12.584 0.007 B
2459692.895295 12.588 0.007 B
2459692.895712 11.378 0.007 R
2459692.895920 11.391 0.006 R
2459692.896609 12.211 0.024 U
2459692.897685 12.268 0.023 U
2459692.898426 10.612 0.007 I
2459692.898692 10.610 0.007 I
2459692.903356 12.047 0.011 V
2459692.903623 12.062 0.011 V
2459693.019950 12.678 0.004 B
2459693.021740 12.008 0.003 V
2459693.023190 11.399 0.002 R
2459693.024640 10.678 0.003 I
2459693.113280 12.663 0.004 B
2459693.115030 12.033 0.004 V
2459693.116480 11.445 0.003 R
2459693.117920 10.683 0.004 I
2459693.148600 12.464 0.004 B
2459693.149210 11.911 0.003 V
2459693.149830 11.287 0.002 R
2459693.150440 10.709 0.004 I
2459693.205450 12.588 0.004 B
2459693.207270 11.970 0.003 V
2459693.208730 11.377 0.002 R
2459693.210170 10.629 0.004 I
2459693.295680 12.577 0.004 B
2459693.297480 11.957 0.003 V
2459693.298910 11.369 0.002 R
2459693.300360 10.616 0.003 I
2459693.894039 12.048 0.007 V
2459693.894317 12.049 0.007 V
2459693.894763 12.652 0.007 B
2459693.895330 12.666 0.007 B
2459693.895747 11.380 0.006 R
2459693.895966 11.392 0.006 R
2459693.896644 12.221 0.024 U
2459693.897731 12.187 0.023 U
2459693.898472 10.598 0.007 I
2459693.898738 10.586 0.007 I
2459694.110710 12.568 0.003 B
2459694.112500 11.917 0.003 V
2459694.113960 11.290 0.002 R
2459694.115430 10.599 0.003 I
2459694.139990 12.505 0.005 B
2459694.140630 11.835 0.003 V
2459694.141230 11.266 0.002 R
2459694.141850 10.623 0.004 I
2459694.894051 12.078 0.007 V
2459694.894317 12.082 0.007 V
2459694.894774 12.725 0.007 B
2459694.895330 12.728 0.007 B
2459694.895758 11.388 0.006 R
2459694.895966 11.386 0.006 R
2459694.896644 12.335 0.025 U
2459694.897731 12.473 0.029 U
2459694.898472 10.569 0.009 I
2459694.898750 10.591 0.008 I
2459695.390000 12.200 0.040 V
2459695.390000 10.730 0.030 I
2459695.390000 11.590 0.020 R
2459695.897569 12.505 0.037 V
2459695.897836 12.483 0.038 V
2459695.898293 13.152 0.055 B
2459695.898860 13.266 0.059 B
2459695.899277 11.681 0.044 R
2459695.899497 11.614 0.037 R
2459695.900185 13.369 0.393 U
2459695.901262 13.473 0.378 U
2459695.902002 10.867 0.048 I
2459695.902280 10.857 0.053 I
2459696.897465 12.422 0.008 V
2459696.897731 12.403 0.008 V
2459696.898177 13.110 0.009 B
2459696.898744 13.096 0.009 B
2459696.899161 11.671 0.007 R
2459696.899381 11.658 0.007 R
2459696.900058 12.832 0.033 U
2459696.901134 12.747 0.037 U
2459696.901875 10.819 0.009 I
2459696.902153 10.784 0.009 I
2459697.259390 12.874 0.023 B
2459697.260020 12.143 0.012 V
2459697.260640 11.445 0.008 R
2459697.261150 10.719 0.012 I
2459697.390000 12.310 0.040 V
2459697.390000 10.820 0.030 I
2459697.390000 11.720 0.020 R
2459697.390000 12.940 0.060 B
2459697.685289 12.213 0.010 V
2459697.897535 12.006 0.009 V
2459697.897801 12.016 0.010 V
2459697.898258 12.558 0.010 B
2459697.898825 12.535 0.010 B
2459697.899242 11.404 0.010 R
2459697.899450 11.363 0.009 R
2459697.900139 12.215 0.042 U
2459697.901215 12.204 0.037 U
2459697.901956 10.651 0.011 I
2459697.902222 10.653 0.011 I
2459698.035540 12.416 0.007 B
2459698.036170 11.807 0.003 V
2459698.036780 11.313 0.003 R
2459698.037410 10.743 0.005 I
2459698.440000 12.240 0.040 V
2459698.440000 10.840 0.030 I
2459698.440000 11.670 0.020 R
2459698.440000 12.790 0.060 B
2459698.898183 12.102 0.007 V
2459698.898449 12.094 0.007 V
2459698.898895 12.637 0.007 B
2459698.899462 12.637 0.007 B
2459698.899878 11.463 0.006 R
2459698.900087 11.495 0.006 R
2459698.900764 12.241 0.024 U
2459698.901852 12.193 0.023 U
2459698.902581 10.720 0.007 I
2459698.902847 10.706 0.008 I
2459699.144780 12.188 0.005 B
2459699.145390 11.618 0.003 V
2459699.146010 11.135 0.002 R
2459699.146520 10.658 0.004 I
2459699.898241 12.097 0.007 V
2459699.898519 12.073 0.006 V
2459699.898964 12.666 0.007 B
2459699.899520 12.657 0.007 B
2459699.899936 11.445 0.006 R
2459699.900156 11.448 0.006 R
2459699.900833 12.316 0.025 U
2459699.901921 12.316 0.024 U
2459699.902650 10.671 0.008 I
2459699.902928 10.686 0.008 I
2459700.150980 12.291 0.007 B
2459700.151610 11.687 0.004 V
2459700.152210 11.169 0.003 R
2459700.152840 10.653 0.007 I
2459700.898183 11.885 0.006 V
2459700.898461 11.900 0.006 V
2459700.898918 12.415 0.006 B
2459700.899473 12.419 0.006 B
2459700.899902 11.281 0.006 R
2459700.900122 11.286 0.006 R
2459700.900810 12.098 0.022 U
2459700.901887 12.086 0.022 U
2459700.902627 10.541 0.008 I
2459700.902894 10.545 0.008 I
2459701.150970 12.459 0.007 B
2459701.151610 11.818 0.004 V
2459701.152210 11.249 0.003 R
2459701.152820 10.709 0.006 I
2459701.400000 11.940 0.040 V
2459701.400000 10.620 0.030 I
2459701.400000 11.420 0.020 R
2459701.400000 12.530 0.060 B
2459701.898854 12.307 0.010 V
2459701.899120 12.279 0.012 V
2459701.899578 13.003 0.020 B
2459701.900145 13.155 0.042 B
2459701.900561 11.126 0.148 R
2459701.900770 11.452 0.014 R
2459702.089330 12.878 0.024 B
2459702.089940 12.096 0.014 V
2459702.090570 11.435 0.008 R
2459702.091180 10.801 0.016 I
2459702.410000 12.400 0.040 V
2459702.410000 10.810 0.030 I
2459702.410000 11.730 0.020 R
2459702.410000 13.100 0.060 B
2459702.898900 12.444 0.008 V
2459702.899178 12.449 0.008 V
2459702.899624 13.217 0.010 B
2459702.900191 13.218 0.011 B
2459702.900608 11.657 0.007 R
2459702.900828 11.670 0.007 R
2459702.901505 13.150 0.051 U
2459702.902581 13.038 0.046 U
2459702.903322 10.799 0.008 I
2459702.903600 10.776 0.009 I
2459703.023540 12.428 0.039 V
2459703.024160 11.583 0.014 R
2459703.400000 12.490 0.040 V
2459703.400000 10.860 0.030 I
2459703.400000 11.820 0.020 R
2459703.400000 13.170 0.060 B
2459703.902396 12.488 0.010 V
2459703.902662 12.492 0.008 V
2459703.903119 13.268 0.010 B
2459703.903686 13.258 0.010 B
2459703.904103 11.689 0.007 R
2459703.904311 11.680 0.007 R
2459703.905000 13.042 0.043 U
2459703.906088 13.034 0.045 U
2459703.906829 10.811 0.009 I
2459703.907106 10.782 0.009 I
2459704.019720 13.326 0.013 B
2459704.020350 12.430 0.005 V
2459704.020950 11.679 0.003 R
2459704.021450 10.926 0.006 I
2459704.440000 12.610 0.040 V
2459704.440000 10.990 0.030 I
2459704.440000 11.960 0.020 R
2459704.440000 13.360 0.060 B
2459704.902407 12.530 0.009 V
2459704.902674 12.527 0.009 V
2459704.903119 13.214 0.010 B
2459704.903686 13.222 0.010 B
2459704.904103 11.775 0.008 R
2459704.904311 11.791 0.008 R
2459704.905000 12.918 0.043 U
2459704.906076 12.820 0.041 U
2459704.906817 10.929 0.009 I
2459704.907095 10.917 0.009 I
2459705.016320 13.313 0.011 B
2459705.016940 12.539 0.006 V
2459705.017550 11.841 0.004 R
2459705.018160 11.045 0.007 I
2459705.902998 12.595 0.009 V
2459705.903264 12.574 0.009 V
2459705.903721 13.255 0.011 B
2459705.904277 13.230 0.011 B
2459705.904693 11.858 0.009 R
2459705.904902 11.862 0.009 R
2459705.905590 13.023 0.050 U
2459705.906678 12.865 0.047 U
2459705.907419 10.996 0.012 I
2459705.907685 10.969 0.011 I
2459706.185790 12.978 0.006 B
2459706.186400 12.354 0.004 V
2459706.187010 11.675 0.002 R
2459706.187630 11.036 0.004 I
2459706.903044 12.346 0.009 V
2459706.903322 12.324 0.009 V
2459706.903767 12.927 0.009 B
2459706.904334 12.950 0.009 B
2459706.904751 11.667 0.008 R
2459706.904959 11.671 0.008 R
2459706.905648 12.717 0.038 U
2459706.906725 12.608 0.034 U
2459706.907465 10.866 0.010 I
2459706.907743 10.865 0.011 I
2459707.141270 12.858 0.006 B
2459707.141920 12.151 0.003 V
2459707.142530 11.544 0.002 R
2459707.143160 10.935 0.005 I
2459707.901701 12.268 0.009 V
2459707.901968 12.244 0.008 V
2459707.902413 12.944 0.009 B
2459707.902980 12.930 0.010 B
2459707.903397 11.589 0.007 R
2459707.903605 11.593 0.007 R
2459707.904294 12.635 0.038 U
2459707.905370 12.557 0.038 U
2459707.906111 10.812 0.009 I
2459707.906377 10.766 0.009 I
2459708.145900 12.588 0.005 B
2459708.146440 11.902 0.003 V
2459708.147040 11.341 0.002 R
2459708.147660 10.769 0.004 I
2459708.902396 12.444 0.009 V
2459708.902662 12.420 0.008 V
2459708.903119 13.216 0.010 B
2459708.903686 13.197 0.010 B
2459708.904103 11.653 0.007 R
2459708.904311 11.662 0.008 R
2459708.905000 12.905 0.042 U
2459708.906088 13.090 0.049 U
2459708.906829 10.820 0.009 I
2459708.907095 10.796 0.008 I
2459709.001090 13.178 0.007 B
2459709.001570 12.387 0.006 V
2459709.001970 11.689 0.005 R
2459709.002380 10.567 0.005 I
2459709.012360 12.975 0.009 B
2459709.012990 12.165 0.004 V
2459709.013600 11.494 0.003 R
2459709.014210 10.864 0.005 I
2459709.902396 12.593 0.019 V
2459709.902674 12.611 0.020 V
2459709.903131 13.527 0.054 B
2459709.903686 13.516 0.054 B
2459709.904103 11.783 0.012 R
2459709.904323 11.807 0.013 R
2459709.905000 13.396 0.062 U
2459709.906088 13.443 0.067 U
2459709.906505 12.652 0.015 V
2459709.906782 12.645 0.014 V
2459709.906829 10.869 0.009 I
2459709.907106 10.874 0.009 I
2459710.005510 13.589 0.035 B
2459710.005980 12.670 0.029 V
2459710.006400 11.824 0.018 R
2459710.006830 11.251 0.023 I
2459710.010090 13.336 0.026 B
2459710.010690 12.366 0.009 V
2459710.011320 11.682 0.006 R
2459710.011940 10.983 0.010 I
2459710.440000 12.680 0.050 V
2459710.440000 10.970 0.030 I
2459710.440000 11.950 0.020 R
2459710.440000 13.480 0.080 B
2459710.902361 12.692 0.010 V
2459710.902639 12.689 0.010 V
2459710.903084 13.518 0.051 B
2459710.903652 13.525 0.013 B
2459710.904068 11.860 0.009 R
2459710.904288 11.873 0.008 R
2459710.904965 13.371 0.598 U
2459710.906053 13.328 0.572 U
2459710.906794 10.953 0.009 I
2459710.907072 10.945 0.016 I
2459710.907164 12.686 0.016 V
2459710.907431 12.713 0.016 V
2459711.430000 12.790 0.050 V
2459711.430000 11.040 0.030 I
2459711.430000 12.050 0.020 R
2459711.430000 13.620 0.080 B
2459711.903056 12.609 0.010 V
2459711.903333 12.582 0.011 V
2459711.903779 13.348 0.012 B
2459711.904334 13.366 0.012 B
2459711.904751 11.818 0.009 R
2459711.904971 11.816 0.008 R
2459711.905648 13.088 0.050 U
2459711.906736 13.025 0.484 U
2459711.907153 12.625 0.016 V
2459711.907419 12.602 0.017 V
2459711.907465 10.907 0.017 I
2459711.907743 10.936 0.017 I
2459712.903067 12.587 0.009 V
2459712.903345 12.602 0.009 V
2459712.903791 13.358 0.011 B
2459712.904346 13.336 0.012 B
2459712.904774 11.869 0.008 R
2459712.904983 11.870 0.008 R
2459712.905660 12.969 0.046 U
2459712.906748 12.898 0.046 U
2459712.907257 12.618 0.018 V
2459712.907477 10.959 0.009 I
2459712.907523 12.622 0.018 V
2459712.907755 10.965 0.010 I
2459713.170520 10.780 0.020 I
2459713.903056 12.310 0.014 V
2459713.903322 12.303 0.014 V
2459713.903767 12.925 0.030 B
2459713.904334 12.932 0.030 B
2459713.904751 11.676 0.011 R
2459713.904971 11.683 0.011 R
2459713.905648 12.566 0.291 U
2459713.906725 12.537 0.290 U
2459713.907465 10.853 0.015 I
2459713.907731 10.858 0.015 I
2459713.907882 12.325 0.014 V
2459713.908148 12.323 0.013 V
2459714.380000 12.420 0.050 V
2459714.380000 10.930 0.030 I
2459714.380000 11.850 0.020 R
2459714.380000 13.090 0.080 B
2459714.903762 12.303 0.011 V
2459714.904039 12.305 0.010 V
2459714.904497 12.955 0.012 B
2459714.905052 12.931 0.013 B
2459714.905480 11.642 0.010 R
2459714.905700 11.642 0.010 R
2459714.906377 12.607 0.041 U
2459714.907465 12.647 0.040 U
2459714.907836 12.309 0.016 V
2459714.908102 12.323 0.014 V
2459714.908206 10.833 0.010 I
2459714.908484 10.811 0.010 I
2459715.102590 12.195 0.075 V
2459715.986980 13.382 0.174 B
2459715.988320 12.404 0.077 V
2459715.989280 11.554 0.044 R
2459715.990250 10.912 0.027 I
2459716.901380 13.416 0.013 B
2459716.901850 12.546 0.009 V
2459716.902230 11.840 0.006 R
2459716.902670 11.238 0.006 I
2459716.903796 12.596 0.020 V
2459716.904074 12.547 0.021 V
2459716.904520 13.337 0.025 B
2459716.905087 13.346 0.025 B
2459716.905503 11.762 0.016 R
2459716.905712 11.772 0.016 R
2459716.906400 13.286 0.094 U
2459716.907477 13.283 0.093 U
2459716.908218 10.869 0.016 I
2459716.908484 10.875 0.015 I
2459716.908565 12.627 0.036 V
2459716.908831 12.613 0.034 V
2459717.904444 12.669 0.017 V
2459717.904722 12.686 0.016 V
2459717.905168 13.684 0.031 B
2459717.905735 13.643 0.099 B
2459717.906152 11.856 0.018 R
2459717.906360 11.875 0.020 R
2459717.907049 13.806 0.197 U
2459717.908137 13.494 0.131 U
2459717.908553 12.748 0.026 V
2459717.908819 12.692 0.024 V
2459717.908877 10.891 0.013 I
2459717.909155 10.892 0.014 I
2459717.981350 13.700 0.132 B
2459717.982700 12.652 0.066 V
2459717.983660 11.502 0.074 R
2459717.984640 10.898 0.018 I
2459719.070190 13.413 0.051 B
2459719.071500 12.631 0.024 V
2459719.072450 11.754 0.023 R
2459719.073430 10.928 0.008 I
2459719.904421 12.808 0.014 V
2459719.904688 12.783 0.014 V
2459719.905133 13.625 0.019 B
2459719.905700 13.623 0.018 B
2459719.906117 11.963 0.011 R
2459719.906337 11.985 0.011 R
2459719.907014 13.256 0.073 U
2459719.908090 13.382 0.083 U
2459719.908831 11.044 0.012 I
2459719.909097 11.044 0.011 I
2459719.909306 12.807 0.020 V
2459719.909583 12.802 0.021 V
2459719.951970 13.696 0.008 B
2459719.953780 12.798 0.006 V
2459719.955290 11.990 0.004 R
2459719.956760 11.102 0.005 I
2459720.043720 13.586 0.007 B
2459720.045520 12.696 0.005 V
2459720.046960 11.955 0.004 R
2459720.048460 11.059 0.006 I
2459720.137550 13.656 0.007 B
2459720.139420 12.753 0.005 V
2459720.140860 11.964 0.003 R
2459720.142370 11.048 0.005 I
2459720.149800 13.346 0.028 B
2459720.151110 12.541 0.016 V
2459720.152070 11.698 0.028 R
2459720.153030 11.079 0.003 I
2459720.228010 13.563 0.007 B
2459720.229850 12.689 0.006 V
2459720.231320 11.956 0.004 R
2459720.232800 11.033 0.004 I
2459720.909225 12.862 0.022 V
2459720.909491 12.863 0.024 V
2459720.943760 13.634 0.007 B
2459720.945560 12.786 0.005 V
2459720.947000 12.047 0.004 R
2459720.948480 11.161 0.005 I
2459721.037660 13.511 0.006 B
2459721.039460 12.718 0.005 V
2459721.040890 12.018 0.004 R
2459721.042350 11.126 0.005 I
2459721.143000 13.406 0.036 B
2459721.144320 12.545 0.022 V
2459721.145280 11.754 0.023 R
2459721.146250 11.167 0.003 I
2459721.300000 12.880 0.050 V
2459721.300000 11.130 0.030 I
2459721.300000 12.180 0.020 R
2459721.300000 13.580 0.080 B
2459721.905150 12.641 0.012 V
2459721.905417 12.627 0.011 V
2459721.905862 13.413 0.014 B
2459721.906429 13.432 0.015 B
2459721.906846 11.859 0.010 R
2459721.907066 11.883 0.010 R
2459721.907743 13.145 0.068 U
2459721.908819 13.257 0.076 U
2459721.909560 11.000 0.011 I
2459721.909826 10.985 0.011 I
2459721.909965 12.672 0.016 V
2459721.910231 12.696 0.018 V
2459722.905150 12.534 0.011 V
2459722.905417 12.558 0.011 V
2459722.905862 13.329 0.013 B
2459722.906429 13.330 0.013 B
2459722.906846 11.795 0.009 R
2459722.907054 11.812 0.011 R
2459722.907743 13.090 0.065 U
2459722.908819 12.968 0.057 U
2459722.909560 10.897 0.010 I
2459722.909838 10.933 0.010 I
2459723.905833 12.586 0.020 V
2459723.906100 12.586 0.024 V
2459723.906545 13.386 0.039 B
2459723.907112 13.397 0.036 B
2459723.907529 11.778 0.013 R
2459723.907737 11.801 0.014 R
2459723.908426 13.116 0.177 U
2459723.909502 13.176 0.208 U
2459723.910243 10.899 0.014 I
2459723.910509 10.919 0.015 I
2459723.938530 13.302 0.005 B
2459723.940340 12.480 0.004 V
2459723.941770 11.745 0.003 R
2459723.943220 10.959 0.004 I
2459724.029130 13.129 0.005 B
2459724.030900 12.367 0.004 V
2459724.725648 12.575 0.008 V
2459724.725926 12.576 0.009 V
2459724.726372 13.409 0.010 B
2459724.726927 13.399 0.011 B
2459724.727344 11.790 0.007 R
2459724.727564 11.793 0.007 R
2459724.728241 13.138 0.040 U
2459724.729317 13.176 0.041 U
2459724.730058 10.892 0.008 I
2459724.730324 10.889 0.008 I
2459724.964060 12.895 0.127 B
2459724.965380 12.432 0.075 V
2459724.967310 10.751 0.011 I
2459725.722917 12.773 0.009 V
2459725.723194 12.762 0.009 V
2459725.723640 13.694 0.012 B
2459725.724196 13.710 0.014 B
2459725.724612 11.915 0.007 R
2459725.724832 11.917 0.007 R
2459725.725509 13.799 0.067 U
2459725.726586 13.610 0.055 U
2459725.727326 10.994 0.009 I
2459725.727604 10.995 0.010 I
2459725.963670 11.919 0.039 R
2459726.720231 12.761 0.027 V
2459726.720509 12.781 0.032 V
2459726.720955 13.680 0.020 B
2459726.721510 13.689 0.015 B
2459726.721939 11.968 0.008 R
2459726.722147 11.972 0.008 R
2459726.722836 13.471 0.060 U
2459726.723912 13.482 0.054 U
2459726.724653 11.025 0.009 I
2459726.724919 11.031 0.010 I
2459727.138870 13.844 0.164 B
2459727.142090 11.061 0.013 I
2459727.320000 12.760 0.050 V
2459727.320000 11.040 0.030 I
2459727.320000 12.050 0.020 R
2459727.320000 13.330 0.080 B
2459728.200210 13.389 0.007 B
2459728.201500 12.599 0.007 V
2459728.202470 11.892 0.017 R
2459728.203450 11.030 0.003 I
2459728.714583 12.652 0.009 V
2459728.714861 12.665 0.010 V
2459728.715307 13.383 0.012 B
2459728.715862 13.382 0.011 B
2459728.716279 11.930 0.008 R
2459728.716487 11.900 0.007 R
2459728.717176 13.038 0.062 U
2459728.718252 13.115 0.068 U
2459728.718993 11.016 0.009 I
2459728.719259 11.015 0.009 I
2459729.165960 12.457 0.096 V
2459729.166910 11.983 0.064 R
2459729.711863 12.478 0.010 V
2459729.712141 12.458 0.011 V
2459729.712587 13.119 0.011 B
2459729.713154 13.152 0.013 B
2459729.713571 11.758 0.010 R
2459729.713791 11.768 0.010 R
2459729.714468 12.886 0.042 U
2459729.715544 12.895 0.050 U
2459729.716285 10.873 0.011 I
2459729.716563 10.878 0.011 I
2459730.167030 13.224 0.011 B
2459730.168320 12.417 0.013 V
2459730.169330 11.761 0.018 R
2459730.170360 10.921 0.008 I
2459730.709109 12.457 0.008 V
2459730.709375 12.458 0.007 V
2459730.709832 13.181 0.009 B
2459730.710388 13.171 0.009 B
2459730.710804 11.733 0.008 R
2459730.711024 11.734 0.007 R
2459730.711701 12.911 0.032 U
2459730.712778 12.925 0.033 U
2459730.713519 10.899 0.009 I
2459730.713796 10.852 0.008 I
2459731.157400 13.319 0.005 B
2459731.158800 12.464 0.003 V
2459731.159800 11.786 0.002 R
2459731.160830 10.936 0.004 I
2459731.320000 12.610 0.050 V
2459731.320000 10.950 0.030 I
2459731.320000 11.920 0.020 R
2459731.320000 13.400 0.080 B
2459731.706354 12.548 0.008 V
2459731.706632 12.566 0.008 V
2459731.707089 13.393 0.010 B
2459731.707645 13.391 0.011 B
2459731.708073 11.765 0.007 R
2459731.708281 11.774 0.007 R
2459731.708958 13.217 0.044 U
2459731.710046 13.156 0.042 U
2459731.710775 10.877 0.008 I
2459731.711053 10.880 0.008 I
2459731.960880 13.555 0.059 B
2459731.962270 12.535 0.013 V
2459731.963290 11.783 0.007 R
2459731.964310 10.963 0.011 I
2459732.022870 10.882 0.005 I
2459732.708044 12.699 0.010 V
2459732.708322 12.718 0.011 V
2459732.708767 13.629 0.013 B
2459732.709323 13.634 0.013 B
2459732.709751 11.837 0.008 R
2459732.709971 11.869 0.009 R
2459732.710637 13.608 0.064 U
2459732.711725 13.688 0.072 U
2459732.712454 10.909 0.009 I
2459732.712731 10.901 0.009 I
2459732.964910 13.796 0.009 B
2459732.966310 12.722 0.004 V
2459732.967330 11.909 0.003 R
2459732.968360 11.038 0.004 I
2459733.294730 13.894 0.042 B
2459733.296150 12.805 0.007 V
2459733.297150 11.949 0.005 R
2459733.298180 11.031 0.009 I
2459733.300000 12.900 0.050 V
2459733.300000 11.040 0.030 I
2459733.300000 12.110 0.020 R
2459733.705231 12.867 0.010 V
2459733.705498 12.855 0.010 V
2459733.705943 13.847 0.015 B
2459733.706510 13.856 0.015 B
2459733.706927 12.015 0.009 R
2459733.707135 11.985 0.008 R
2459733.707813 13.798 0.071 U
2459733.708900 13.798 0.072 U
2459733.709630 11.042 0.009 I
2459733.709907 11.032 0.009 I
2459734.151550 13.965 0.029 B
2459734.152950 12.943 0.008 V
2459734.153980 12.147 0.005 R
2459734.155000 11.144 0.008 I
2459734.400000 13.030 0.050 V
2459734.400000 11.180 0.030 I
2459734.400000 12.270 0.020 R
2459734.400000 13.900 0.080 B
2459734.702512 12.942 0.011 V
2459734.702789 12.931 0.011 V
2459734.703235 13.865 0.016 B
2459734.703791 13.874 0.016 B
2459734.704207 12.092 0.008 R
2459734.704427 12.105 0.009 R
2459734.705104 13.771 0.069 U
2459734.706181 13.714 0.065 U
2459734.706921 11.114 0.010 I
2459734.707188 11.109 0.010 I
2459735.150500 12.833 0.013 V
2459735.289840 12.072 0.002 R
2459735.290870 11.110 0.003 I
2459736.430000 12.660 0.050 V
2459736.430000 11.110 0.030 I
2459736.430000 12.060 0.020 R
2459736.430000 13.370 0.080 B
2459736.955690 13.518 0.005 B
2459736.957080 12.668 0.003 V
2459736.958100 11.988 0.002 R
2459736.959040 11.104 0.004 I
2459737.694144 12.559 0.009 V
2459737.694410 12.575 0.009 V
2459737.694867 13.327 0.010 B
2459737.695434 13.357 0.010 B
2459737.695851 11.815 0.007 R
2459737.696059 11.825 0.008 R
2459737.696748 13.088 0.040 U
2459737.697824 13.125 0.040 U
2459737.698565 10.915 0.009 I
2459737.698831 10.940 0.008 I
2459738.200000 12.820 0.050 V
2459738.200000 11.100 0.030 I
2459738.200000 12.040 0.020 R
2459738.691389 12.704 0.011 V
2459738.691667 12.700 0.015 V
2459738.692112 13.581 0.012 B
2459738.692668 13.590 0.012 B
2459738.693084 11.851 0.007 R
2459738.693304 11.849 0.008 R
2459738.693981 13.433 0.051 U
2459738.695058 13.375 0.050 U
2459738.695799 10.930 0.009 I
2459738.696076 10.915 0.009 I
2459739.260000 12.690 0.050 V
2459739.260000 10.950 0.030 I
2459739.260000 11.930 0.020 R
2459739.689271 12.698 0.010 V
2459739.689537 12.725 0.010 V
2459739.689994 13.707 0.013 B
2459739.690561 13.709 0.015 B
2459739.690966 11.842 0.007 R
2459739.691186 11.844 0.008 R
2459739.691863 13.784 0.065 U
2459739.692951 13.718 0.066 U
2459739.693692 10.898 0.008 I
2459739.693958 10.909 0.009 I
2459740.686516 12.827 0.013 V
2459740.686794 12.851 0.011 V
2459740.687240 13.827 0.017 B
2459740.687795 13.858 0.016 B
2459740.688223 11.957 0.008 R
2459740.688432 11.971 0.008 R
2459740.689109 13.844 0.076 U
2459740.690185 13.844 0.070 U
2459740.690926 10.997 0.008 I
2459740.691192 10.990 0.009 I
2459741.683715 12.806 0.011 V
2459741.683993 12.804 0.012 V
2459741.684439 13.734 0.016 B
2459741.685006 13.788 0.017 B
2459741.685422 11.973 0.009 R
2459741.685631 11.961 0.009 R
2459741.686308 13.420 0.056 U
2459741.687384 13.506 0.060 U
2459741.688125 10.986 0.009 I
2459741.688403 10.988 0.010 I
2459742.680938 12.710 0.012 V
2459742.681204 12.730 0.013 V
2459742.681661 13.458 0.014 B
2459742.682216 13.476 0.015 B
2459742.682633 11.930 0.010 R
2459742.682841 11.950 0.009 R
2459742.683519 13.240 0.051 U
2459742.684606 13.171 0.046 U
2459742.685336 11.026 0.010 I
2459742.685602 11.013 0.011 I
2459743.649734 12.796 0.019 V
2459743.650000 12.792 0.019 V
2459743.650446 13.530 0.021 B
2459743.651013 13.582 0.022 B
2459743.651429 12.032 0.017 R
2459743.651649 12.020 0.016 R
2459743.652326 13.111 0.054 U
2459743.653414 13.122 0.056 U
2459743.654144 11.117 0.017 I
2459743.654421 11.099 0.016 I
2459744.659144 12.541 0.017 V
2459744.659421 12.520 0.018 V
2459744.659867 13.232 0.020 B
2459744.660422 13.263 0.020 B
2459744.660839 11.786 0.015 R
2459744.661047 11.837 0.017 R
2459744.661725 12.830 0.049 U
2459744.662813 12.970 0.052 U
2459744.663553 10.941 0.017 I
2459744.663819 10.908 0.016 I
2459745.062820 13.255 0.009 B
2459745.063780 12.458 0.005 V
2459745.064570 11.783 0.004 R
2459745.065360 10.922 0.006 I
2459746.013260 13.261 0.005 B
2459746.014320 12.419 0.003 V
2459746.015100 11.770 0.003 R
2459746.015900 10.927 0.004 I
2459746.320000 12.580 0.050 V
2459746.320000 10.880 0.030 I
2459746.320000 11.880 0.020 R
2459746.320000 13.420 0.080 B
2459746.653634 12.643 0.012 V
2459746.653900 12.647 0.011 V
2459746.654346 13.546 0.015 B
2459746.654913 13.536 0.016 B
2459746.655330 11.806 0.009 R
2459746.655538 11.816 0.008 R
2459746.656215 13.298 0.053 U
2459746.657303 13.428 0.060 U
2459746.658032 10.892 0.009 I
2459746.658310 10.908 0.009 I
2459746.985490 13.594 0.008 B
2459746.986550 12.630 0.005 V
2459746.987350 11.855 0.003 R
2459746.988150 10.987 0.005 I
2459747.650868 12.627 0.010 V
2459747.651134 12.634 0.010 V
2459747.651580 13.544 0.014 B
2459747.652147 13.536 0.014 B
2459747.652575 11.789 0.008 R
2459747.652784 11.822 0.008 R
2459747.653461 13.387 0.056 U
2459747.654537 13.476 0.058 U
2459747.655278 10.893 0.009 I
2459747.655544 10.881 0.009 I
2459747.787627 12.677 0.019 V
2459747.787894 12.713 0.019 V
2459748.250000 12.850 0.050 V
2459748.250000 11.040 0.030 I
2459748.250000 12.070 0.020 R
2459748.250000 13.740 0.080 B
2459748.648044 12.835 0.011 V
2459748.648310 12.830 0.011 V
2459748.648756 13.831 0.016 B
2459748.649323 13.789 0.017 B
2459748.649740 11.974 0.008 R
2459748.649948 11.968 0.008 R
2459748.650625 13.595 0.062 U
2459748.651701 13.612 0.060 U
2459748.652442 11.007 0.009 I
2459748.652708 10.994 0.009 I
2459748.784977 12.946 0.020 V
2459748.785243 12.914 0.020 V
2459749.633171 12.939 0.011 V
2459749.633438 12.956 0.010 V
2459749.633883 13.869 0.014 B
2459749.634450 13.860 0.015 B
2459749.634867 12.114 0.011 R
2459749.635075 12.111 0.009 R
2459749.635764 13.620 0.063 U
2459749.636840 13.641 0.060 U
2459749.637581 11.145 0.010 I
2459749.637847 11.129 0.010 I
2459749.782095 12.973 0.020 V
2459749.782361 12.976 0.021 V
2459750.630394 12.898 0.011 V
2459750.630671 12.896 0.011 V
2459750.631117 13.706 0.013 B
2459750.631672 13.720 0.013 B
2459750.632089 12.124 0.009 R
2459750.632297 12.128 0.009 R
2459750.632975 13.419 0.048 U
2459750.634063 13.436 0.051 U
2459750.634792 11.164 0.010 I
2459750.635069 11.202 0.011 I
2459750.779340 12.929 0.019 V
2459750.779606 12.922 0.019 V
2459751.627593 12.488 0.008 V
2459751.627859 12.505 0.008 V
2459751.628316 13.193 0.009 B
2459751.628872 13.165 0.009 B
2459751.629288 11.811 0.007 R
2459751.629508 11.813 0.007 R
2459751.630185 12.861 0.032 U
2459751.631262 12.868 0.032 U
2459751.632002 10.969 0.008 I
2459751.632269 10.978 0.010 I
2459751.776528 12.791 0.020 V
2459751.776794 12.811 0.019 V
2459752.036400 13.490 0.015 B
2459752.037470 12.648 0.007 V
2459752.038250 11.940 0.005 R
2459752.039090 11.067 0.010 I
2459752.624757 12.472 0.009 V
2459752.625023 12.449 0.009 V
2459752.625469 13.199 0.010 B
2459752.626024 13.211 0.010 B
2459752.626441 11.766 0.008 R
2459752.626661 11.742 0.008 R
2459752.627338 12.931 0.036 U
2459752.628414 12.922 0.035 U
2459752.629155 10.884 0.009 I
2459752.629421 10.893 0.011 I
2459753.621979 12.802 0.051 V
2459753.622245 12.773 0.036 V
2459753.622691 13.690 0.069 B
2459753.623247 13.745 0.062 B
2459753.623663 11.844 0.032 R
2459753.623883 11.911 0.042 R
2459753.625637 13.540 0.488 U
2459753.626366 11.039 0.054 I
2459753.626644 11.008 0.062 I
2459754.619271 12.746 0.011 V
2459754.619549 12.721 0.009 V
2459754.619983 13.732 0.013 B
2459754.620550 13.708 0.014 B
2459754.620966 11.856 0.008 R
2459754.621175 11.864 0.008 R
2459754.621863 13.601 0.068 U
2459754.622940 13.685 0.106 U
2459754.623681 10.909 0.010 I
2459754.623947 10.937 0.009 I
2459755.616435 12.861 0.024 V
2459755.616713 12.823 0.015 V
2459755.617159 13.876 0.017 B
2459755.617714 13.868 0.022 B
2459755.618131 11.980 0.008 R
2459755.618339 11.989 0.009 R
2459755.619016 13.612 0.103 U
2459755.620104 13.750 0.084 U
2459755.620833 11.024 0.011 I
2459755.621111 10.996 0.010 I
2459757.120360 14.016 0.007 B
2459757.121410 12.979 0.005 V
2459757.122210 12.167 0.003 R
2459757.123020 11.187 0.006 I
2459757.270000 13.090 0.050 V
2459757.270000 11.220 0.030 I
2459757.270000 12.310 0.020 R
2459757.270000 14.040 0.080 B
2459758.025760 13.660 0.005 B
2459758.026830 12.805 0.006 V
2459758.027600 12.093 0.003 R
2459758.028400 11.153 0.005 I
2459758.260000 12.780 0.050 V
2459758.260000 11.120 0.030 I
2459758.260000 12.130 0.020 R
2459758.260000 13.600 0.080 B
2459758.775995 12.753 0.013 V
2459758.776262 12.771 0.013 V
2459758.776707 13.529 0.015 B
2459758.777263 13.540 0.016 B
2459758.777679 12.027 0.011 R
2459758.777899 12.022 0.012 R
2459758.778565 13.153 0.070 U
2459758.779653 13.205 0.066 U
2459758.780382 11.041 0.011 I
2459758.780660 11.038 0.011 I
2459759.133080 13.341 0.013 B
2459759.134140 12.574 0.006 V
2459759.134930 11.905 0.004 R
2459759.135730 11.028 0.009 I
2459759.300000 12.610 0.050 V
2459759.300000 10.980 0.030 I
2459759.300000 11.970 0.020 R
2459759.605347 12.543 0.008 V
2459759.605613 12.562 0.008 V
2459759.606071 13.279 0.009 B
2459759.606626 13.258 0.010 B
2459759.607054 11.830 0.007 R
2459759.607263 11.806 0.007 R
2459759.607951 12.940 0.034 U
2459759.609039 12.935 0.035 U
2459759.609769 10.947 0.009 I
2459759.610046 10.967 0.009 I
2459759.960270 13.308 0.007 B
2459759.961330 12.491 0.004 V
2459759.962130 11.819 0.003 R
2459759.962920 10.995 0.005 I
2459760.210000 12.550 0.050 V
2459760.210000 10.950 0.030 I
2459760.210000 11.900 0.020 R
2459760.627523 12.579 0.009 V
2459760.627801 12.570 0.008 V
2459760.628247 13.387 0.010 B
2459760.628802 13.386 0.010 B
2459760.629219 11.789 0.007 R
2459760.629439 11.787 0.007 R
2459760.630116 13.159 0.042 U
2459760.631192 13.063 0.038 U
2459760.631933 10.906 0.008 I
2459760.632211 10.892 0.008 I
2459760.960420 13.543 0.008 B
2459760.961480 12.643 0.006 V
2459760.962270 11.899 0.004 R
2459760.963060 11.018 0.007 I
2459761.682280 12.714 0.010 V
2459761.682546 12.696 0.010 V
2459761.682992 13.589 0.013 B
2459761.683547 13.597 0.013 B
2459761.683976 11.862 0.008 R
2459761.684184 11.881 0.009 R
2459761.684861 12.928 0.036 U
2459761.685938 13.459 0.061 U
2459761.686678 10.970 0.009 I
2459761.686956 10.962 0.010 I
2459762.148590 13.695 0.020 B
2459762.149630 12.719 0.006 V
2459762.150430 11.946 0.004 R
2459762.151220 10.989 0.007 I
2459762.679491 12.742 0.010 V
2459762.679757 12.723 0.010 V
2459762.680203 13.673 0.014 B
2459762.680758 13.701 0.013 B
2459762.681175 11.873 0.008 R
2459762.681383 11.878 0.008 R
2459762.682060 13.541 0.058 U
2459762.683148 13.598 0.061 U
2459762.683877 10.926 0.009 I
2459762.684155 10.940 0.010 I
2459763.149920 13.655 0.017 B
2459763.150980 12.624 0.005 V
2459763.151770 11.900 0.004 R
2459763.152580 10.986 0.008 I
2459763.676782 12.793 0.009 V
2459763.677060 12.804 0.010 V
2459763.677506 13.674 0.013 B
2459763.678073 13.650 0.013 B
2459763.678490 11.990 0.008 R
2459763.678709 11.989 0.008 R
2459763.679387 13.458 0.055 U
2459763.680475 13.368 0.053 U
2459763.681215 11.048 0.010 I
2459763.681493 11.048 0.010 I
2459764.673877 12.912 0.011 V
2459764.674155 12.889 0.011 V
2459764.674601 13.736 0.015 B
2459764.675156 13.746 0.015 B
2459764.675573 12.087 0.009 R
2459764.675793 12.087 0.010 R
2459764.676470 13.468 0.062 U
2459764.677546 13.543 0.066 U
2459764.678287 11.129 0.010 I
2459764.678565 11.127 0.011 I
2459764.968400 13.617 0.039 B
2459764.969620 12.862 0.030 V
2459764.970580 12.047 0.018 R
2459764.971540 10.835 0.037 I
2459765.290000 12.890 0.050 V
2459765.290000 11.240 0.030 I
2459765.290000 12.260 0.020 R
2459765.671806 12.866 0.022 V
2459765.672072 12.922 0.023 V
2459765.672517 13.587 0.029 B
2459765.673084 13.617 0.022 B
2459765.673501 12.064 0.012 R
2459765.673709 12.092 0.014 R
2459765.674387 13.388 0.085 U
2459765.675463 13.227 0.076 U
2459765.676192 11.158 0.014 I
2459765.676470 11.164 0.015 I
2459766.076960 13.608 0.006 B
2459766.078730 12.791 0.005 V
2459766.080170 12.062 0.004 R
2459766.081630 11.161 0.004 I
2459766.169610 13.474 0.007 B
2459766.171390 12.687 0.006 V
2459766.172810 11.992 0.004 R
2459766.174270 11.113 0.005 I
2459766.973330 13.610 0.022 B
2459766.974650 12.655 0.015 V
2459766.975610 11.927 0.010 R
2459766.976600 10.930 0.017 I
2459767.290000 12.700 0.050 V
2459767.290000 11.010 0.030 I
2459767.290000 12.020 0.020 R
2459768.663449 12.654 0.037 V
2459768.663727 13.069 0.234 V
2459768.664172 13.570 0.460 B
2459768.664728 13.484 0.040 B
2459768.665365 11.482 0.548 R
2459768.667118 13.851 0.279 U
2459768.667847 10.870 0.019 I
2459768.668125 10.914 0.100 I
2459768.730023 12.557 0.030 V
2459768.730289 12.822 0.049 V
2459769.158370 13.549 0.014 B
2459769.159700 12.604 0.009 V
2459769.160660 11.851 0.006 R
2459769.161620 10.915 0.009 I
2459770.229210 13.773 0.018 B
2459770.231150 12.757 0.011 V
2459770.232690 11.929 0.006 R
2459770.234330 10.935 0.007 I
2459770.749502 12.799 0.025 V
2459770.749757 12.779 0.025 V
2459770.891920 12.785 0.023 V
2459770.893400 11.943 0.023 R
2459771.159050 13.798 0.036 B
2459771.160370 12.842 0.014 V
2459771.161320 12.054 0.008 R
2459771.162300 11.080 0.015 I
2459771.655116 12.919 0.025 V
2459771.655394 12.873 0.026 V
2459771.655839 13.829 0.041 B
2459771.656406 13.814 0.045 B
2459771.656823 12.053 0.028 R
2459771.657031 12.096 0.027 R
2459771.657708 13.507 0.317 U
2459771.658796 13.842 0.324 U
2459771.659525 11.101 0.033 I
2459771.659792 11.122 0.043 I
2459771.721701 12.874 0.047 V
2459771.721701 12.874 0.047 V
2459771.721968 12.903 0.046 V
2459771.721968 12.903 0.046 V
2459772.104570 13.966 0.068 B
2459772.105780 12.899 0.023 V
2459772.106740 12.061 0.015 R
2459772.107700 11.120 0.022 I
2459772.320000 12.960 0.050 V
2459772.320000 11.160 0.030 I
2459772.320000 12.210 0.020 R
2459772.718900 12.852 0.026 V
2459772.719167 12.801 0.027 V
2459772.987470 13.496 0.038 B
2459772.988780 12.791 0.014 V
2459772.989750 12.066 0.009 R
2459772.990610 11.169 0.021 I
2459773.260000 12.570 0.050 V
2459773.260000 11.030 0.030 I
2459773.260000 11.960 0.020 R
2459773.260000 13.180 0.080 B
2459773.716840 12.593 0.022 V
2459773.717106 12.588 0.022 V
2459774.646748 12.633 0.013 V
2459774.647014 12.613 0.013 V
2459774.647459 13.374 0.017 B
2459774.648015 13.382 0.017 B
2459774.648432 11.831 0.010 R
2459774.648640 11.866 0.010 R
2459774.649317 13.095 0.054 U
2459774.650394 13.055 0.054 U
2459774.651134 10.961 0.011 I
2459774.651400 10.941 0.011 I
2459774.714086 12.605 0.021 V
2459774.714352 12.622 0.023 V
2459776.158310 13.568 0.007 B
2459776.159640 12.630 0.003 V
2459776.160600 11.784 0.002 R
2459776.161590 10.867 0.005 I
2459776.641215 12.600 0.011 V
2459776.641493 12.629 0.012 V
2459776.641939 13.455 0.018 B
2459776.642494 13.487 0.018 B
2459776.642911 11.762 0.009 R
2459776.643119 11.753 0.009 R
2459776.643796 13.453 0.074 U
2459776.644873 13.397 0.066 U
2459776.645613 10.848 0.010 I
2459776.645880 10.852 0.010 I
2459776.708495 12.627 0.019 V
2459776.708762 12.605 0.020 V
2459777.638391 12.614 0.010 V
2459777.638657 12.617 0.010 V
2459777.639103 13.537 0.014 B
2459777.639659 13.525 0.013 B
2459777.640075 11.789 0.008 R
2459777.640284 11.793 0.007 R
2459777.640961 13.506 0.064 U
2459777.642037 13.367 0.057 U
2459777.642778 10.871 0.010 I
2459777.643044 10.880 0.009 I
2459777.705683 12.660 0.016 V
2459777.705949 12.657 0.016 V
2459778.635741 12.853 0.010 V
2459778.636007 12.854 0.012 V
2459778.636453 13.719 0.016 B
2459778.637008 13.720 0.015 B
2459778.637425 12.033 0.008 R
2459778.637645 12.049 0.009 R
2459778.638310 13.581 0.062 U
2459778.639398 13.747 0.079 U
2459778.640127 11.106 0.010 I
2459778.640405 11.092 0.011 I
2459778.702928 12.970 0.019 V
2459778.703194 12.998 0.019 V
2459779.051960 13.321 0.020 B
2459779.053230 12.553 0.007 V
2459779.054210 11.820 0.006 R
2459779.055210 10.945 0.011 I
2459779.626910 12.589 0.009 V
2459779.627188 12.598 0.009 V
2459779.627633 13.285 0.010 B
2459779.628189 13.316 0.010 B
2459779.628605 11.847 0.008 R
2459779.628825 11.837 0.008 R
2459779.629502 13.048 0.042 U
2459779.630579 12.973 0.041 U
2459779.631319 10.978 0.009 I
2459779.631586 10.961 0.009 I
2459779.700127 12.624 0.016 V
2459779.700394 12.615 0.013 V
2459780.624109 12.764 0.010 V
2459780.624375 12.774 0.010 V
2459780.624821 13.521 0.012 B
2459780.625388 13.513 0.012 B
2459780.625793 11.981 0.008 R
2459780.626013 11.983 0.008 R
2459780.626690 13.262 0.050 U
2459780.627766 13.215 0.049 U
2459780.628507 11.050 0.010 I
2459780.628773 11.078 0.010 I
2459780.697384 12.757 0.017 V
2459780.697650 12.773 0.015 V
2459780.882700 13.296 0.005 B
2459780.882700 13.296 0.005 B
2459780.884570 12.553 0.004 V
2459780.884570 12.553 0.004 V
2459780.884570 12.553 0.004 V
2459780.886240 11.899 0.003 R
2459780.886240 11.899 0.003 R
2459780.886240 11.899 0.003 R
2459780.887710 11.043 0.006 I
2459780.887710 11.043 0.006 I
2459780.887710 11.043 0.006 I
2459780.973900 13.198 0.005 B
2459780.973900 13.198 0.005 B
2459780.975870 12.507 0.004 V
2459780.975870 12.507 0.004 V
2459780.977490 11.856 0.003 R
2459780.977490 11.856 0.003 R
2459780.979130 10.988 0.004 I
2459780.979130 10.988 0.004 I
2459781.066920 13.171 0.005 B
2459781.066920 13.171 0.005 B
2459781.068740 12.470 0.005 V
2459781.068740 12.470 0.005 V
2459781.070230 11.823 0.003 R
2459781.070230 11.823 0.003 R
2459781.071750 10.974 0.004 I
2459781.071750 10.974 0.004 I
2459781.159550 13.469 0.008 B
2459781.159550 13.469 0.008 B
2459781.161380 12.631 0.006 V
2459781.161380 12.631 0.006 V
2459781.162890 11.920 0.004 R
2459781.162890 11.920 0.004 R
2459781.164390 11.024 0.005 I
2459781.164390 11.024 0.005 I
2459781.621285 12.716 0.014 V
2459781.621563 12.733 0.014 V
2459781.622008 13.509 0.016 B
2459781.622564 13.488 0.016 B
2459781.622980 11.956 0.009 R
2459781.623189 11.925 0.010 R
2459781.623866 13.391 0.065 U
2459781.624942 13.326 0.054 U
2459781.625683 11.026 0.010 I
2459781.625949 11.029 0.010 I
2459781.883080 13.665 0.006 B
2459781.883080 13.665 0.006 B
2459781.883080 13.665 0.006 B
2459781.885140 12.794 0.005 V
2459781.885140 12.794 0.005 V
2459781.886680 12.019 0.004 R
2459781.886680 12.019 0.004 R
2459781.888340 11.118 0.006 I
2459781.888340 11.118 0.006 I
2459781.974290 13.668 0.006 B
2459781.974290 13.668 0.006 B
2459781.976250 12.763 0.005 V
2459781.976250 12.763 0.005 V
2459781.977860 12.012 0.003 R
2459781.977860 12.012 0.003 R
2459781.979660 11.079 0.004 I
2459781.979660 11.079 0.004 I
2459782.067470 13.705 0.007 B
2459782.067470 13.705 0.007 B
2459782.069430 12.781 0.005 V
2459782.069430 12.781 0.005 V
2459782.070970 12.041 0.004 R
2459782.070970 12.041 0.004 R
2459782.072630 11.077 0.004 I
2459782.072630 11.077 0.004 I
2459782.160320 13.615 0.009 B
2459782.160320 13.615 0.009 B
2459782.162260 12.729 0.007 V
2459782.162260 12.729 0.007 V
2459782.163890 11.980 0.004 R
2459782.163890 11.980 0.004 R
2459782.165440 11.035 0.005 I
2459782.165440 11.035 0.005 I
2459782.300000 12.730 0.050 V
2459782.300000 11.070 0.030 I
2459782.300000 12.050 0.020 R
2459782.618495 12.766 0.010 V
2459782.618762 12.765 0.011 V
2459782.619207 13.612 0.014 B
2459782.619774 13.631 0.014 B
2459782.620191 11.929 0.008 R
2459782.620399 11.947 0.009 R
2459782.621076 13.406 0.060 U
2459782.622153 13.503 0.063 U
2459782.622894 11.021 0.011 I
2459782.623160 11.027 0.011 I
2459783.615706 12.733 0.019 V
2459783.615972 12.705 0.019 V
2459783.616429 13.640 0.049 B
2459783.616985 13.563 0.065 B
2459783.617413 11.901 0.040 R
2459783.617622 11.825 0.035 R
2459783.618299 13.263 0.498 U
2459783.619375 13.414 0.209 U
2459783.620116 10.908 0.012 I
2459783.620382 10.916 0.012 I
2459784.612905 12.688 0.009 V
2459784.613171 12.695 0.010 V
2459784.613617 13.602 0.014 B
2459784.614172 13.601 0.013 B
2459784.614589 11.850 0.008 R
2459784.614797 11.844 0.008 R
2459784.615475 13.492 0.063 U
2459784.616551 13.374 0.055 U
2459784.617292 10.927 0.010 I
2459784.617558 10.932 0.010 I
2459784.912560 13.594 0.008 B
2459784.912560 13.594 0.008 B
2459784.914340 12.638 0.004 V
2459784.914340 12.638 0.004 V
2459784.915890 11.918 0.004 R
2459784.915890 11.918 0.004 R
2459784.917340 11.066 0.006 I
2459784.917340 11.066 0.006 I
2459785.162690 13.446 0.018 B
2459785.164050 12.716 0.006 V
2459785.165030 11.953 0.005 R
2459785.166040 11.061 0.010 I
2459785.610220 12.786 0.012 V
2459785.610498 12.772 0.012 V
2459785.610943 13.511 0.013 B
2459785.611510 13.513 0.013 B
2459785.611939 11.990 0.008 R
2459785.612147 12.017 0.010 R
2459785.612836 13.185 0.045 U
2459785.613912 13.195 0.046 U
2459785.614653 11.102 0.011 I
2459785.614931 11.113 0.011 I
2459786.070370 13.670 0.005 B
2459786.071750 12.864 0.004 V
2459786.072720 12.067 0.003 R
2459786.073630 11.124 0.005 I
2459786.270000 12.910 0.050 V
2459786.270000 11.160 0.030 I
2459786.270000 12.190 0.020 R
2459786.607442 12.852 0.011 V
2459786.607708 12.862 0.011 V
2459786.608154 13.670 0.014 B
2459786.608721 13.636 0.015 B
2459786.609138 12.073 0.008 R
2459786.609346 12.058 0.009 R
2459786.610023 13.272 0.049 U
2459786.611111 13.288 0.050 U
2459786.611852 11.101 0.010 I
2459786.612118 11.134 0.012 I
2459787.605278 12.925 0.012 V
2459787.605556 12.951 0.012 V
2459787.606001 13.735 0.014 B
2459787.606557 13.700 0.015 B
2459787.606973 12.168 0.010 R
2459787.607193 12.150 0.010 R
2459787.607870 13.424 0.063 U
2459787.608947 13.451 0.063 U
2459787.609688 11.237 0.011 I
2459787.609954 11.222 0.012 I
2459787.989510 13.583 0.039 B
2459787.990790 12.829 0.011 V
2459787.991770 12.091 0.009 R
2459787.992770 11.137 0.018 I
2459788.250000 12.800 0.050 V
2459788.250000 11.190 0.030 I
2459788.250000 12.180 0.020 R
2459788.250000 13.480 0.080 B
2459788.602523 12.616 0.011 V
2459788.602789 12.628 0.012 V
2459788.603235 13.292 0.010 B
2459788.603802 13.277 0.011 B
2459788.604219 11.916 0.009 R
2459788.604427 11.930 0.009 R
2459788.605104 12.957 0.044 U
2459788.606192 12.921 0.044 U
2459788.606921 11.058 0.010 I
2459788.607199 11.067 0.010 I
2459788.961820 13.662 0.005 B
2459788.963410 13.663 0.005 B
2459788.964840 12.834 0.003 V
2459788.965690 12.830 0.003 V
2459788.966680 11.972 0.002 R
2459788.967520 11.980 0.002 R
2459788.968510 11.102 0.002 I
2459788.969360 11.106 0.002 I
2459789.599792 12.695 0.010 V
2459789.600069 12.703 0.010 V
2459789.600515 13.546 0.012 B
2459789.601082 13.527 0.012 B
2459789.601510 11.929 0.008 R
2459789.601730 11.932 0.009 R
2459789.602407 13.272 0.049 U
2459789.603484 13.282 0.048 U
2459789.604225 11.024 0.010 I
2459789.604502 10.979 0.009 I
2459789.885810 13.542 0.006 B
2459789.887640 12.653 0.004 V
2459789.889180 11.853 0.003 R
2459789.890630 11.035 0.004 I
2459789.962660 13.604 0.004 B
2459789.964270 13.595 0.004 B
2459789.965690 12.734 0.003 V
2459789.966550 12.733 0.003 V
2459789.967550 11.855 0.002 R
2459789.968390 11.853 0.002 R
2459789.969390 10.982 0.001 I
2459789.970230 10.980 0.001 I
2459789.985060 13.548 0.006 B
2459789.986850 12.641 0.005 V
2459789.988290 11.880 0.003 R
2459789.989730 10.991 0.004 I
2459790.077130 13.507 0.006 B
2459790.078940 12.601 0.005 V
2459790.080380 11.832 0.003 R
2459790.081820 10.947 0.004 I
2459790.597037 12.787 0.010 V
2459790.597315 12.822 0.010 V
2459790.597760 13.695 0.014 B
2459790.598316 13.692 0.014 B
2459790.598733 11.964 0.008 R
2459790.598953 11.967 0.008 R
2459790.599630 13.696 0.073 U
2459790.600706 13.638 0.070 U
2459790.601447 11.036 0.009 I
2459790.601725 11.029 0.009 I
2459790.938720 13.696 0.004 B
2459790.940310 13.687 0.005 B
2459790.941750 12.772 0.003 V
2459790.942600 12.767 0.003 V
2459790.943590 11.879 0.002 R
2459790.944430 11.880 0.002 R
2459790.945420 11.008 0.001 I
2459790.946270 11.007 0.001 I
2459791.594178 12.826 0.012 V
2459791.594456 12.817 0.011 V
2459791.594913 13.784 0.015 B
2459791.595480 13.798 0.015 B
2459791.595897 11.948 0.008 R
2459791.596105 11.953 0.009 R
2459791.596782 13.791 0.082 U
2459791.597859 13.660 0.070 U
2459791.598600 10.993 0.010 I
2459791.598877 10.988 0.010 I
2459792.186340 13.066 0.014 V
2459792.189030 12.143 0.009 R
2459792.190440 14.293 0.055 B
2459792.195640 11.123 0.014 I
2459792.591424 12.997 0.012 V
2459792.591701 12.993 0.012 V
2459792.592159 14.017 0.019 B
2459792.592714 14.004 0.019 B
2459792.593142 12.115 0.010 R
2459792.593351 12.120 0.009 R
2459792.594039 13.929 0.093 U
2459792.595116 13.875 0.092 U
2459792.595856 11.142 0.010 I
2459792.596134 11.128 0.010 I
2459792.961780 14.080 0.006 B
2459792.963390 14.075 0.007 B
2459792.964810 12.995 0.004 V
2459792.965670 13.001 0.004 V
2459792.966670 12.030 0.002 R
2459792.967520 12.036 0.002 R
2459792.968500 11.102 0.001 I
2459792.969350 11.101 0.001 I
2459793.588657 13.058 0.012 V
2459793.588657 13.058 0.012 V
2459793.588924 13.078 0.013 V
2459793.588924 13.078 0.013 V
2459793.589369 14.101 0.019 B
2459793.589369 14.101 0.019 B
2459793.589936 14.108 0.020 B
2459793.589936 14.108 0.020 B
2459793.590353 12.160 0.009 R
2459793.590353 12.160 0.009 R
2459793.590561 12.167 0.010 R
2459793.590561 12.167 0.010 R
2459793.591238 14.026 0.099 U
2459793.591238 14.026 0.099 U
2459793.592326 13.982 0.092 U
2459793.592326 13.982 0.092 U
2459793.593056 11.146 0.012 I
2459793.593056 11.146 0.012 I
2459793.593333 11.167 0.011 I
2459793.593333 11.167 0.011 I
2459794.585961 13.168 0.014 V
2459794.586227 13.136 0.015 V
2459794.586672 14.142 0.020 B
2459794.587240 14.163 0.020 B
2459794.587656 12.312 0.011 R
2459794.587876 12.305 0.010 R
2459794.588553 13.956 0.090 U
2459794.589641 14.090 0.100 U
2459794.590370 11.314 0.012 I
2459794.590648 11.319 0.011 I
2459795.583171 12.905 0.013 V
2459795.583449 12.911 0.014 V
2459795.583895 13.700 0.015 B
2459795.584462 13.722 0.015 B
2459795.584878 12.124 0.009 R
2459795.585098 12.100 0.009 R
2459795.585775 13.623 0.064 U
2459795.586852 13.561 0.068 U
2459795.587593 11.171 0.011 I
2459795.587859 11.148 0.011 I
2459796.084060 13.772 0.005 B
2459796.085320 12.865 0.003 V
2459796.086300 12.121 0.002 R
2459796.087300 11.065 0.004 I
2459796.580370 12.810 0.012 V
2459796.580637 12.794 0.011 V
2459796.581094 13.613 0.014 B
2459796.581661 13.599 0.014 B
2459796.582078 11.986 0.010 R
2459796.582286 11.972 0.008 R
2459796.582963 13.410 0.055 U
2459796.584051 13.398 0.055 U
2459796.584780 11.055 0.010 I
2459796.585058 11.042 0.011 I
2459798.574861 12.900 0.014 V
2459798.575127 12.888 0.016 V
2459798.575573 14.004 0.024 B
2459798.576140 14.045 0.025 B
2459798.576557 11.951 0.011 R
2459798.576777 11.958 0.012 R
2459798.577465 13.916 0.104 U
2459798.578542 14.183 0.127 U
2459798.579282 10.993 0.012 I
2459798.579560 11.018 0.011 I
2459798.648079 12.936 0.024 V
2459798.648345 12.896 0.019 V
2459799.033750 13.708 0.009 B
2459799.035560 12.670 0.010 V
2459799.037050 11.881 0.009 R
2459799.038480 10.979 0.008 I
2459799.130760 13.763 0.016 B
2459799.571956 12.729 0.015 V
2459799.572222 12.737 0.016 V
2459799.572668 13.642 0.020 B
2459799.573235 13.651 0.020 B
2459799.573652 11.862 0.011 R
2459799.573860 11.863 0.012 R
2459799.574537 13.532 0.072 U
2459799.575625 13.489 0.071 U
2459799.576354 10.951 0.013 I
2459799.576632 10.944 0.012 I
2459799.645347 12.803 0.017 V
2459799.645613 12.787 0.016 V
2459799.892350 13.934 0.038 B
2459799.894250 12.894 0.022 V
2459799.895720 12.084 0.016 R
2459799.983520 13.910 0.010 B
2459799.985310 12.818 0.007 V
2459799.986750 11.983 0.004 R
2459799.988190 11.052 0.004 I
2459800.077410 14.002 0.014 B
2459800.079200 12.860 0.009 V
2459800.080650 12.047 0.006 R
2459800.082090 11.067 0.005 I
2459800.300000 13.050 0.050 V
2459800.300000 11.130 0.030 I
2459800.300000 12.210 0.020 R
2459800.569306 12.966 0.014 V
2459800.569583 12.990 0.017 V
2459800.570017 14.002 0.025 B
2459800.570584 14.047 0.025 B
2459800.571001 12.084 0.013 R
2459800.571209 12.075 0.011 R
2459800.571887 14.068 0.111 U
2459800.572975 14.010 0.110 U
2459800.573704 11.067 0.012 I
2459800.573981 11.064 0.011 I
2459800.642650 13.002 0.019 V
2459800.642917 12.988 0.019 V
2459800.891410 14.097 0.013 B
2459800.893220 12.995 0.008 V
2459800.894680 12.160 0.005 R
2459800.896120 11.166 0.005 I
2459800.962820 14.056 0.009 B
2459800.964420 14.066 0.009 B
2459800.965840 13.036 0.005 V
2459800.966700 13.033 0.005 V
2459800.967670 12.076 0.002 R
2459800.968520 12.079 0.002 R
2459800.969510 11.135 0.002 I
2459800.970370 11.136 0.002 I
2459800.985930 14.049 0.014 B
2459800.987780 12.978 0.009 V
2459800.989290 12.139 0.005 R
2459800.990790 11.161 0.005 I
2459801.077710 14.018 0.020 B
2459801.079490 12.939 0.011 V
2459801.080940 12.124 0.007 R
2459801.082370 11.167 0.006 I
2459801.566505 12.898 0.015 V
2459801.566771 12.899 0.014 V
2459801.567228 13.715 0.019 B
2459801.567784 13.737 0.020 B
2459801.568212 12.055 0.010 R
2459801.568420 12.072 0.010 R
2459801.569097 13.516 0.064 U
2459801.570185 13.631 0.075 U
2459801.570926 11.109 0.012 I
2459801.571192 11.124 0.011 I
2459801.639780 12.954 0.019 V
2459801.640046 12.975 0.020 V
2459801.996550 13.782 0.023 B
2459801.997920 12.899 0.014 V
2459801.998890 12.105 0.018 R
2459801.999900 11.152 0.014 I
2459802.563669 12.865 0.014 V
2459802.563935 12.847 0.013 V
2459802.564381 13.630 0.018 B
2459802.564936 13.616 0.017 B
2459802.565365 12.052 0.010 R
2459802.565573 12.074 0.010 R
2459802.566250 13.372 0.066 U
2459802.567326 13.544 0.070 U
2459802.568067 11.117 0.012 I
2459802.568333 11.115 0.011 I
2459802.645162 12.828 0.020 V
2459802.645428 12.779 0.020 V
2459803.560961 12.762 0.014 V
2459803.561238 12.754 0.014 V
2459803.561684 13.517 0.018 B
2459803.562251 13.539 0.017 B
2459803.562679 11.970 0.009 R
2459803.562888 11.983 0.011 R
2459803.563576 13.337 0.062 U
2459803.564664 13.270 0.057 U
2459803.565405 11.059 0.010 I
2459803.565683 11.064 0.010 I
2459803.634271 12.803 0.019 V
2459803.634537 12.778 0.018 V
2459804.558137 12.688 0.013 V
2459804.558414 12.682 0.011 V
2459804.558860 13.547 0.016 B
2459804.559416 13.532 0.016 B
2459804.559832 11.880 0.009 R
2459804.560052 11.867 0.009 R
2459804.560729 13.315 0.062 U
2459804.561817 13.322 0.062 U
2459804.562558 10.963 0.010 I
2459804.562824 10.950 0.010 I
2459805.555486 12.751 0.011 V
2459805.555752 12.740 0.011 V
2459805.556209 13.638 0.016 B
2459805.556765 13.627 0.016 B
2459805.557193 11.936 0.009 R
2459805.557402 11.906 0.009 R
2459805.558079 13.334 0.057 U
2459805.559167 13.439 0.064 U
2459805.559896 10.958 0.010 I
2459805.560162 10.953 0.010 I
2459806.625938 12.711 0.017 V
2459806.626204 12.710 0.013 V
2459807.593368 12.880 0.020 V
2459807.593623 12.900 0.016 V
2459808.590579 13.040 0.022 V
2459808.590845 13.063 0.021 V
2459808.960900 13.326 0.004 B
2459808.962510 13.394 0.004 B
2459808.963940 12.656 0.003 V
2459808.964780 12.692 0.003 V
2459808.965760 11.877 0.002 R
2459808.966630 11.880 0.002 R
2459808.967640 11.035 0.001 I
2459808.968480 11.047 0.001 I
2459809.545000 13.087 0.014 V
2459809.545266 13.089 0.015 V
2459809.545723 14.012 0.018 B
2459809.546279 14.020 0.019 B
2459809.546696 12.261 0.012 R
2459809.546916 12.258 0.010 R
2459809.547593 13.751 0.073 U
2459809.548681 13.890 0.085 U
2459809.549410 11.226 0.011 I
2459809.549688 11.261 0.012 I
2459810.542222 12.877 0.011 V
2459810.542500 12.896 0.012 V
2459810.542946 13.603 0.013 B
2459810.543501 13.621 0.014 B
2459810.543918 12.103 0.009 R
2459810.544138 12.107 0.010 R
2459810.544815 13.421 0.056 U
2459810.545891 13.273 0.050 U
2459810.546632 11.160 0.010 I
2459810.546898 11.186 0.011 I
2459810.585069 12.897 0.018 V
2459810.585336 12.924 0.019 V
2459810.961130 13.409 0.004 B
2459810.965220 13.352 0.005 B
2459810.966680 12.648 0.003 V
2459810.967550 12.656 0.003 V
2459810.968530 11.871 0.002 R
2459810.969390 11.866 0.002 R
2459810.970370 11.047 0.001 I
2459810.971220 11.041 0.002 I
2459811.539456 12.598 0.011 V
2459811.539734 12.588 0.010 V
2459811.540179 13.315 0.011 B
2459811.540747 13.296 0.010 B
2459811.541163 11.831 0.008 R
2459811.541383 11.854 0.008 R
2459811.542060 12.981 0.039 U
2459811.543137 13.000 0.039 U
2459811.543877 10.983 0.009 I
2459811.544144 10.980 0.009 I
2459811.961630 13.360 0.062 B
2459812.536667 12.588 0.010 V
2459812.536944 12.589 0.009 V
2459812.537390 13.348 0.011 B
2459812.537957 13.367 0.012 B
2459812.538374 11.841 0.008 R
2459812.538594 11.832 0.008 R
2459812.539271 13.047 0.040 U
2459812.540359 13.095 0.044 U
2459812.541100 10.950 0.010 I
2459812.541377 10.951 0.010 I
2459812.963330 13.300 0.004 B
2459812.964950 13.307 0.004 B
2459812.966380 12.534 0.003 V
2459812.967220 12.534 0.003 V
2459812.968220 11.718 0.002 R
2459812.969070 11.723 0.002 R
2459812.970080 10.908 0.001 I
2459812.970910 10.904 0.001 I
2459813.533877 12.616 0.009 V
2459813.534144 12.631 0.011 V
2459813.534589 13.433 0.011 B
2459813.535156 13.455 0.012 B
2459813.535573 11.824 0.008 R
2459813.535793 11.816 0.008 R
2459813.536481 13.500 0.064 U
2459813.537558 13.395 0.061 U
2459813.538299 10.924 0.012 I
2459813.538565 10.921 0.013 I
2459814.531123 12.700 0.010 V
2459814.531400 12.705 0.011 V
2459814.531846 13.649 0.013 B
2459814.532413 13.644 0.013 B
2459814.532830 11.877 0.008 R
2459814.533050 11.856 0.009 R
2459814.533738 13.568 0.066 U
2459814.534815 13.595 0.065 U
2459814.535567 10.931 0.009 I
2459814.535833 10.952 0.009 I
2459815.528391 12.945 0.012 V
2459815.528669 12.935 0.012 V
2459815.529115 13.948 0.016 B
2459815.529682 13.942 0.017 B
2459815.530110 12.068 0.011 R
2459815.530318 12.064 0.009 R
2459815.531007 13.947 0.088 U
2459815.532083 14.021 0.091 U
2459815.532824 11.102 0.011 I
2459815.533102 11.094 0.010 I
2459816.525521 12.866 0.011 V
2459816.525799 12.869 0.012 V
2459816.526244 13.705 0.015 B
2459816.526811 13.705 0.014 B
2459816.527240 12.076 0.009 R
2459816.527448 12.059 0.010 R
2459816.528137 13.498 0.063 U
2459816.529225 13.479 0.060 U
2459816.529954 11.100 0.010 I
2459816.530231 11.100 0.010 I
2459817.522755 12.559 0.009 V
2459817.523021 12.573 0.009 V
2459817.523466 13.207 0.011 B
2459817.524034 13.181 0.010 B
2459817.524450 11.881 0.008 R
2459817.524659 11.849 0.008 R
2459817.525336 12.966 0.043 U
2459817.526424 12.947 0.040 U
2459817.527153 10.999 0.010 I
2459817.527419 11.034 0.010 I
2459817.941830 13.249 0.004 B
2459817.943440 13.228 0.004 B
2459817.944860 12.572 0.003 V
2459817.945730 12.563 0.003 V
2459817.946700 11.815 0.002 R
2459817.947560 11.806 0.002 R
2459817.948560 10.993 0.001 I
2459817.949410 10.985 0.001 I
2459818.520012 12.648 0.010 V
2459818.520278 12.654 0.011 V
2459818.520735 13.352 0.011 B
2459818.521291 13.360 0.012 B
2459818.521707 11.916 0.008 R
2459818.521916 11.911 0.008 R
2459818.522604 13.014 0.041 U
2459818.523681 13.022 0.041 U
2459818.524421 11.001 0.010 I
2459818.524688 11.007 0.010 I
2459818.945440 13.133 0.004 B
2459818.947040 13.127 0.004 B
2459818.948460 12.488 0.003 V
2459818.949320 12.490 0.003 V
2459818.950300 11.737 0.002 R
2459818.951160 11.730 0.002 R
2459818.952140 10.935 0.001 I
2459818.953000 10.933 0.001 I
2459819.517222 12.686 0.010 V
2459819.517500 12.689 0.010 V
2459819.517946 13.437 0.012 B
2459819.518513 13.455 0.012 B
2459819.518929 11.925 0.008 R
2459819.519149 11.917 0.009 R
2459819.519826 13.182 0.047 U
2459819.520903 13.330 0.051 U
2459819.521644 11.002 0.010 I
2459819.521921 11.013 0.010 I
2459822.508831 12.795 0.013 V
2459822.509109 12.790 0.012 V
2459822.509554 13.744 0.018 B
2459822.510110 13.754 0.015 B
2459822.510527 11.938 0.009 R
2459822.510747 11.933 0.009 R
2459822.511424 13.703 0.072 U
2459822.512500 13.761 0.086 U
2459822.513241 10.973 0.009 I
2459822.513507 10.979 0.010 I
2459822.943400 13.780 0.008 B
2459822.945000 13.752 0.009 B
2459822.946420 12.787 0.004 V
2459822.947280 12.810 0.004 V
2459822.948260 11.890 0.002 R
2459822.949120 11.884 0.002 R
2459822.950100 10.992 0.002 I
2459822.950950 10.989 0.002 I
2459823.533218 12.898 0.012 V
2459823.533484 12.907 0.012 V
2459823.533929 13.833 0.018 B
2459823.534497 13.858 0.018 B
2459823.534925 12.027 0.009 R
2459823.535133 12.040 0.010 R
2459823.535810 13.579 0.071 U
2459823.536887 13.839 0.092 U
2459823.537627 11.079 0.010 I
2459823.537905 11.073 0.011 I
2459824.530405 12.781 0.011 V
2459824.530683 12.779 0.011 V
2459824.531140 13.561 0.014 B
2459824.531707 13.584 0.013 B
2459824.532124 11.993 0.009 R
2459824.532344 12.004 0.009 R
2459824.533021 13.465 0.063 U
2459824.534097 13.382 0.060 U
2459824.534838 11.068 0.010 I
2459824.535116 11.078 0.011 I
2459825.527674 12.525 0.010 V
2459825.527951 12.537 0.010 V
2459825.528397 13.200 0.012 B
2459825.528953 13.185 0.011 B
2459825.529369 11.845 0.009 R
2459825.529589 11.850 0.009 R
2459825.530278 12.958 0.043 U
2459825.531366 12.934 0.043 U
2459825.532095 11.006 0.011 I
2459825.532373 10.972 0.011 I
2459826.524884 12.701 0.012 V
2459826.525162 12.705 0.014 V
2459826.525608 13.481 0.015 B
2459826.526175 13.507 0.015 B
2459826.526591 11.923 0.010 R
2459826.526811 11.948 0.010 R
2459826.527488 13.269 0.059 U
2459826.528576 13.271 0.055 U
2459826.529317 11.011 0.011 I
2459826.529595 11.005 0.011 I
2459826.540590 12.713 0.019 V
2459826.540856 12.735 0.018 V
2459827.522002 12.570 0.012 V
2459827.522280 12.556 0.010 V
2459827.522726 13.340 0.013 B
2459827.523281 13.351 0.013 B
2459827.523698 11.783 0.008 R
2459827.523918 11.795 0.009 R
2459827.524595 13.217 0.053 U
2459827.525671 13.165 0.049 U
2459827.526412 10.906 0.010 I
2459827.526678 10.907 0.009 I
2459827.528692 12.563 0.015 V
2459827.528958 12.549 0.015 V
2459828.519259 12.622 0.011 V
2459828.519525 12.626 0.012 V
2459828.519971 13.502 0.015 B
2459828.520538 13.497 0.015 B
2459828.520955 11.805 0.009 R
2459828.521163 11.817 0.009 R
2459828.521840 13.456 0.065 U
2459828.522928 13.494 0.067 U
2459828.523657 10.881 0.010 I
2459828.523935 10.895 0.010 I
2459828.525856 12.600 0.017 V
2459828.526123 12.622 0.015 V
2459829.516505 12.899 0.013 V
2459829.516771 12.902 0.014 V
2459829.517216 13.956 0.022 B
2459829.517784 13.941 0.022 B
2459829.518200 12.013 0.010 R
2459829.518409 12.008 0.010 R
2459829.519086 13.911 0.095 U
2459829.520162 13.865 0.093 U
2459829.520903 11.034 0.011 I
2459829.521181 11.041 0.011 I
2459829.523056 12.885 0.021 V
2459829.523322 12.902 0.020 V
2459829.905560 13.946 0.012 B
2459829.907380 12.831 0.007 V
2459829.908840 11.995 0.004 R
2459829.910290 11.050 0.005 I
2459830.513738 12.793 0.126 V
2459830.514005 12.817 0.134 V
2459830.514450 13.645 0.117 B
2459830.515017 14.282 0.214 B
2459830.515434 12.043 0.060 R
2459830.515642 12.093 0.066 R
2459830.516319 13.407 0.339 U
2459830.517407 14.161 0.624 U
2459830.518137 11.201 0.083 I
2459830.518414 10.978 0.070 I
2459830.520266 12.954 0.096 V
2459830.520532 12.889 0.087 V
2459831.510926 12.761 0.014 V
2459831.511192 12.754 0.012 V
2459831.511649 13.558 0.018 B
2459831.512216 13.576 0.018 B
2459831.512633 11.945 0.010 R
2459831.512841 11.984 0.011 R
2459831.513530 13.368 0.070 U
2459831.514618 13.295 0.067 U
2459831.515347 11.053 0.011 I
2459831.515625 11.025 0.011 I
2459832.508160 12.562 0.011 V
2459832.508426 12.573 0.012 V
2459832.508883 13.226 0.015 B
2459832.509450 13.216 0.014 B
2459832.509867 11.852 0.010 R
2459832.510075 11.850 0.010 R
2459832.510764 12.970 0.050 U
2459832.511852 12.942 0.049 U
2459832.512581 10.962 0.011 I
2459832.512859 10.983 0.011 I
2459832.515394 12.538 0.014 V
2459832.515648 12.542 0.016 V
2459833.505359 12.467 0.011 V
2459833.505637 12.481 0.011 V
2459833.506082 13.149 0.012 B
2459833.506638 13.176 0.013 B
2459833.507054 11.763 0.008 R
2459833.507263 11.762 0.009 R
2459833.507940 12.911 0.046 U
2459833.509028 12.828 0.045 U
2459833.509757 10.900 0.010 I
2459833.510035 10.883 0.010 I
2459833.512708 12.479 0.011 V
2459833.512975 12.473 0.012 V
2459834.502604 12.466 0.009 V
2459834.502870 12.489 0.010 V
2459834.503316 13.222 0.011 B
2459834.503883 13.237 0.012 B
2459834.504288 11.737 0.008 R
2459834.504508 11.727 0.008 R
2459834.505185 12.973 0.045 U
2459834.506262 12.911 0.043 U
2459834.507002 10.860 0.009 I
2459834.507269 10.870 0.009 I
2459834.509896 12.453 0.014 V
2459834.510162 12.478 0.014 V
2459834.943340 13.373 0.005 B
2459834.945020 13.379 0.005 B
2459834.946480 12.525 0.003 V
2459834.947410 12.533 0.003 V
2459834.950960 11.753 0.002 R
2459834.951900 11.750 0.002 R
2459834.953000 10.869 0.002 I
2459834.953960 10.866 0.002 I
2459835.499838 12.612 0.010 V
2459835.500116 12.624 0.011 V
2459835.500573 13.542 0.014 B
2459835.501140 13.532 0.014 B
2459835.501557 11.813 0.008 R
2459835.501765 11.802 0.008 R
2459835.502454 13.421 0.068 U
2459835.503542 13.472 0.073 U
2459835.504271 10.880 0.009 I
2459835.504549 10.874 0.010 I
2459835.507141 12.589 0.012 V
2459835.507396 12.595 0.013 V
2459835.909350 13.537 0.006 B
2459835.911240 12.577 0.005 V
2459835.912750 11.829 0.003 R
2459835.914270 10.927 0.004 I
2459835.985820 13.602 0.008 B
2459835.987590 12.637 0.007 V
2459835.989030 11.828 0.004 R
2459835.990500 10.946 0.004 I
2459836.497095 12.728 0.010 V
2459836.497373 12.711 0.011 V
2459836.497830 13.638 0.014 B
2459836.498385 13.656 0.014 B
2459836.498814 11.844 0.008 R
2459836.499022 11.856 0.008 R
2459836.499711 13.540 0.063 U
2459836.500799 13.563 0.068 U
2459836.501528 10.905 0.010 I
2459836.501806 10.911 0.010 I
2459836.504352 12.727 0.015 V
2459836.504618 12.696 0.016 V
2459837.494306 12.867 0.011 V
2459837.494583 12.872 0.012 V
2459837.495017 13.838 0.017 B
2459837.495584 13.825 0.017 B
2459837.496001 11.952 0.009 R
2459837.496209 11.972 0.009 R
2459837.496887 13.926 0.094 U
2459837.497975 13.787 0.084 U
2459837.498704 11.011 0.010 I
2459837.498981 11.021 0.010 I
2459837.501586 12.857 0.017 V
2459837.501852 12.864 0.017 V
2459838.492211 12.876 0.012 V
2459838.492488 12.853 0.012 V
2459838.492922 13.761 0.016 B
2459838.493490 13.775 0.016 B
2459838.493906 12.012 0.009 R
2459838.494115 12.011 0.010 R
2459838.494792 13.580 0.070 U
2459838.495880 13.622 0.075 U
2459838.496609 11.048 0.011 I
2459838.496875 11.039 0.010 I
2459838.498750 12.842 0.018 V
2459838.499016 12.841 0.018 V
2459839.489433 12.946 0.015 V
2459839.489711 12.964 0.013 V
2459839.490145 13.832 0.018 B
2459839.490712 13.665 0.017 B
2459839.491128 12.089 0.011 R
2459839.491337 12.087 0.010 R
2459839.492014 13.694 0.082 U
2459839.493090 13.639 0.076 U
2459839.493831 11.114 0.012 I
2459839.494097 11.100 0.011 I
2459839.496019 12.921 0.019 V
2459839.496285 12.919 0.020 V
2459840.486678 12.641 0.011 V
2459840.486944 12.630 0.011 V
2459840.487402 13.328 0.012 B
2459840.487969 13.332 0.012 B
2459840.488385 11.905 0.009 R
2459840.488594 11.930 0.011 R
2459840.489282 13.152 0.053 U
2459840.490359 13.176 0.059 U
2459840.491100 10.987 0.012 I
2459840.491366 11.012 0.012 I
2459841.483889 12.688 0.011 V
2459841.484155 12.678 0.010 V
2459841.484601 13.486 0.013 B
2459841.485168 13.505 0.014 B
2459841.485573 11.886 0.009 R
2459841.485793 11.914 0.009 R
2459841.486470 13.313 0.064 U
2459841.487558 13.350 0.067 U
2459841.488287 10.986 0.011 I
2459841.488565 10.993 0.011 I
2459842.481088 12.633 0.010 V
2459842.481366 12.610 0.010 V
2459842.481811 13.413 0.013 B
2459842.482367 13.396 0.012 B
2459842.482784 11.772 0.008 R
2459842.483003 11.812 0.008 R
2459842.483681 13.221 0.052 U
2459842.484757 13.288 0.057 U
2459842.485498 10.911 0.010 I
2459842.485775 10.942 0.010 I
2459843.479225 12.736 0.011 V
2459843.479502 12.728 0.011 V
2459843.479948 13.644 0.014 B
2459843.480503 13.621 0.015 B
2459843.480920 11.869 0.008 R
2459843.481140 11.853 0.009 R
2459843.481817 13.527 0.072 U
2459843.482905 13.577 0.076 U
2459843.483646 10.914 0.009 I
2459843.483912 10.952 0.010 I
2459844.479572 12.787 0.011 V
2459844.479838 12.784 0.011 V
2459844.480295 13.747 0.016 B
2459844.480851 13.757 0.016 B
2459844.481279 11.895 0.009 R
2459844.481487 11.884 0.009 R
2459844.482164 13.678 0.077 U
2459844.483252 13.485 0.071 U
2459844.483981 10.936 0.011 I
2459844.484271 10.949 0.011 I
2459845.479514 12.762 0.068 V
2459845.479792 12.892 0.082 V
2459845.480237 13.834 0.155 B
2459845.480793 13.859 0.110 B
2459845.481221 11.942 0.059 R
2459845.481441 12.047 0.051 R
2459845.483194 13.906 0.492 U
2459845.483924 10.986 0.031 I
2459845.484201 11.069 0.050 I
2459845.962730 13.952 0.065 B
2459845.964340 13.975 0.057 B
2459846.479468 12.962 0.013 V
2459846.479745 12.988 0.014 V
2459846.480191 13.773 0.016 B
2459846.480747 13.841 0.018 B
2459846.481175 12.078 0.010 R
2459846.481383 12.101 0.010 R
2459846.482072 13.566 0.073 U
2459846.483148 13.583 0.074 U
2459846.483889 11.089 0.012 I
2459846.484167 11.122 0.011 I
2459846.962500 13.515 0.006 B
2459846.964110 13.532 0.006 B
2459846.965490 12.736 0.004 V
2459846.966340 12.717 0.004 V
2459846.967300 11.942 0.002 R
2459846.968150 11.955 0.002 R
2459846.969130 11.011 0.003 I
2459846.969990 11.017 0.003 I
2459847.479815 12.705 0.011 V
2459847.480081 12.709 0.011 V
2459847.480527 13.439 0.013 B
2459847.481082 13.408 0.012 B
2459847.481499 11.950 0.010 R
2459847.481719 11.950 0.011 R
2459847.482396 13.097 0.052 U
2459847.483472 13.023 0.047 U
2459847.484213 11.007 0.011 I
2459847.484479 10.975 0.010 I
2459848.479965 12.810 0.012 V
2459848.480243 12.823 0.012 V
2459848.480689 13.617 0.014 B
2459848.481244 13.635 0.015 B
2459848.481672 12.013 0.010 R
2459848.481881 12.004 0.010 R
2459848.482569 13.452 0.064 U
2459848.483646 13.424 0.064 U
2459848.484387 11.061 0.011 I
2459848.484664 11.048 0.011 I
2459849.480394 12.734 0.011 V
2459849.480671 12.735 0.012 V
2459849.481128 13.581 0.014 B
2459849.481684 13.599 0.015 B
2459849.482101 11.897 0.009 R
2459849.482309 11.934 0.009 R
2459849.482986 13.580 0.073 U
2459849.484063 13.460 0.067 U
2459849.484803 10.966 0.011 I
2459849.485069 10.972 0.010 I
2459850.480822 12.699 0.011 V
2459850.481088 12.725 0.011 V
2459850.481534 13.655 0.016 B
2459850.482101 13.645 0.016 B
2459850.482517 11.870 0.008 R
2459850.482737 11.849 0.010 R
2459850.483414 13.633 0.080 U
2459850.484491 13.720 0.094 U
2459850.485231 10.943 0.010 I
2459850.485498 10.939 0.010 I
2459850.921460 13.650 0.075 B
2459851.478356 12.776 0.013 V
2459851.478634 12.796 0.013 V
2459851.479068 13.752 0.019 B
2459851.479635 13.779 0.018 B
2459851.480052 11.902 0.011 R
2459851.480260 11.890 0.010 R
2459851.480949 13.889 0.114 U
2459851.482025 13.984 0.117 U
2459851.482766 10.943 0.011 I
2459851.483032 10.952 0.011 I
2459852.478634 12.883 0.013 V
2459852.478900 12.887 0.013 V
2459852.479346 13.893 0.019 B
2459852.479913 13.938 0.020 B
2459852.480341 11.989 0.010 R
2459852.480550 11.969 0.011 R
2459852.481238 13.895 0.106 U
2459852.482315 13.816 0.091 U
2459852.483056 10.986 0.011 I
2459852.483322 11.012 0.011 I
2459852.920790 13.956 0.007 B
2459852.920790 13.956 0.007 B
2459852.920790 13.956 0.007 B
2459852.922400 13.950 0.006 B
2459852.922400 13.950 0.006 B
2459852.922400 13.950 0.006 B
2459852.923770 12.915 0.004 V
2459852.923770 12.915 0.004 V
2459852.923770 12.915 0.004 V
2459852.924630 12.890 0.004 V
2459852.924630 12.890 0.004 V
2459852.924630 12.890 0.004 V
2459852.925580 12.023 0.002 R
2459852.925580 12.023 0.002 R
2459852.925580 12.023 0.002 R
2459852.926450 12.009 0.002 R
2459852.926450 12.009 0.002 R
2459852.926450 12.009 0.002 R
2459852.927430 11.023 0.003 I
2459852.927430 11.023 0.003 I
2459852.927430 11.023 0.003 I
2459852.928290 11.015 0.003 I
2459852.928290 11.015 0.003 I
2459852.928290 11.015 0.003 I
2459853.478623 12.899 0.015 V
2459853.478889 12.874 0.014 V
2459853.479334 13.754 0.019 B
2459853.479902 13.746 0.018 B
2459853.480318 12.025 0.011 R
2459853.480538 12.049 0.012 R
2459853.481215 13.515 0.076 U
2459853.482292 13.492 0.082 U
2459853.483032 11.074 0.013 I
2459853.483299 11.056 0.012 I
2459854.478808 12.901 0.014 V
2459854.479074 12.895 0.015 V
2459854.479520 13.658 0.017 B
2459854.480087 13.679 0.019 B
2459854.480492 12.062 0.012 R
2459854.480712 12.073 0.012 R
2459854.481389 13.376 0.074 U
2459854.482465 13.361 0.068 U
2459854.483206 11.115 0.013 I
2459854.483472 11.113 0.013 I
2459855.479375 12.714 0.013 V
2459855.479653 12.714 0.013 V
2459855.480098 13.450 0.016 B
2459855.480666 13.429 0.014 B
2459855.481082 11.945 0.011 R
2459855.481291 12.051 0.023 R
2459855.481979 13.076 0.062 U
2459855.483056 13.167 0.057 U
2459855.483796 11.004 0.012 I
2459855.484063 11.032 0.012 I
2459856.479664 12.704 0.012 V
2459856.479942 12.700 0.013 V
2459856.480388 13.511 0.016 B
2459856.480955 13.513 0.016 B
2459856.481372 11.885 0.010 R
2459856.481591 11.863 0.010 R
2459856.482269 13.316 0.066 U
2459856.483345 13.170 0.060 U
2459856.483519 12.692 0.018 V
2459856.483773 12.701 0.018 V
2459856.484086 10.922 0.011 I
2459856.484352 10.944 0.011 I
2459857.471493 12.679 0.017 V
2459857.471759 12.670 0.017 V
2459857.479850 12.711 0.013 V
2459857.480127 12.696 0.013 V
2459857.480573 13.630 0.017 B
2459857.481128 13.633 0.019 B
2459857.481545 11.801 0.010 R
2459857.481753 11.801 0.010 R
2459857.482431 13.413 0.076 U
2459857.483507 13.665 0.088 U
2459857.484248 10.863 0.011 I
2459857.484514 10.893 0.011 I
2459858.472350 12.755 0.021 V
2459858.472616 12.762 0.022 V
2459858.480509 12.737 0.013 V
2459858.480509 12.737 0.013 V
2459858.480775 12.779 0.014 V
2459858.480775 12.779 0.014 V
2459858.481221 13.779 0.019 B
2459858.481221 13.779 0.019 B
2459858.481777 13.774 0.021 B
2459858.481777 13.774 0.021 B
2459858.482205 11.855 0.010 R
2459858.482205 11.855 0.010 R
2459858.482413 11.897 0.010 R
2459858.482413 11.897 0.010 R
2459858.483090 13.863 0.111 U
2459858.483090 13.863 0.111 U
2459858.484167 13.682 0.093 U
2459858.484167 13.682 0.093 U
2459858.484907 10.911 0.011 I
2459858.484907 10.911 0.011 I
2459858.485174 10.922 0.010 I
2459858.485174 10.922 0.010 I
2459859.472627 12.919 0.022 V
2459859.472894 12.879 0.025 V
2459859.479769 12.873 0.016 V
2459859.480046 12.870 0.016 V
2459859.480480 14.002 0.026 B
2459859.481047 14.041 0.028 B
2459859.481464 11.975 0.012 R
2459859.481672 11.970 0.012 R
2459859.482350 13.981 0.135 U
2459859.483426 14.249 0.175 U
2459859.484167 10.997 0.013 I
2459859.484433 10.986 0.012 I
2459860.472894 13.007 0.024 V
2459860.473160 12.989 0.025 V
2459860.480012 12.983 0.019 V
2459860.480278 12.990 0.017 V
2459860.480723 14.051 0.028 B
2459860.481279 14.002 0.027 B
2459860.481707 12.091 0.014 R
2459860.481916 12.077 0.014 R
2459860.482604 14.001 0.141 U
2459860.483681 13.893 0.128 U
2459860.484421 11.081 0.015 I
2459860.484688 11.080 0.014 I
2459861.473183 13.036 0.031 V
2459861.473449 13.043 0.029 V
2459861.480417 13.053 0.021 V
2459861.480694 13.049 0.020 V
2459861.481140 13.973 0.031 B
2459861.481696 13.994 0.028 B
2459861.482112 12.169 0.015 R
2459861.482321 12.171 0.015 R
2459861.482998 13.778 0.117 U
2459861.484074 13.733 0.118 U
2459861.484815 11.129 0.015 I
2459861.485081 11.149 0.015 I
2459861.933510 13.695 0.065 B
2459862.474063 12.904 0.023 V
2459862.474329 12.916 0.024 V
2459862.480208 12.915 0.017 V
2459862.480486 12.899 0.019 V
2459862.480932 13.742 0.025 B
2459862.481487 13.735 0.026 B
2459862.481904 12.087 0.014 R
2459862.482112 12.077 0.014 R
2459862.482789 13.447 0.087 U
2459862.483866 13.505 0.103 U
2459862.484606 11.105 0.014 I
2459862.484873 11.127 0.015 I
2459863.473530 12.784 0.021 V
2459863.473796 12.770 0.022 V
2459863.481030 12.777 0.013 V
2459863.481296 12.779 0.014 V
2459863.481753 13.614 0.017 B
2459863.482309 13.592 0.018 B
2459863.482726 11.964 0.012 R
2459863.482946 11.943 0.012 R
2459863.483623 13.286 0.075 U
2459863.484699 13.133 0.060 U
2459863.485428 11.007 0.013 I
2459863.485706 11.015 0.013 I
2459864.473819 12.808 0.024 V
2459864.473819 12.808 0.024 V
2459864.474086 12.778 0.023 V
2459864.474086 12.778 0.023 V
2459864.481250 12.807 0.014 V
2459864.481516 12.816 0.013 V
2459864.481962 13.746 0.019 B
2459864.482517 13.733 0.018 B
2459864.482934 11.952 0.013 R
2459864.483154 11.935 0.012 R
2459864.483819 13.615 0.099 U
2459864.484907 13.543 0.095 U
2459864.485637 10.957 0.013 I
2459864.485914 10.955 0.013 I
2459865.474456 12.768 0.019 V
2459865.474722 12.757 0.018 V
2459865.481343 12.761 0.014 V
2459865.481620 12.773 0.014 V
2459865.482066 13.772 0.020 B
2459865.482622 13.771 0.020 B
2459865.483038 11.844 0.012 R
2459865.483247 11.863 0.012 R
2459865.483924 13.907 0.112 U
2459865.485012 13.887 0.119 U
2459865.485741 10.886 0.012 I
2459865.486019 10.873 0.013 I
2459866.474560 12.868 0.021 V
2459866.474826 12.865 0.020 V
2459866.481933 12.887 0.016 V
2459866.482211 12.843 0.016 V
2459866.482656 13.958 0.025 B
2459866.483212 13.948 0.024 B
2459866.483640 11.973 0.013 R
2459866.483848 11.965 0.013 R
2459866.484525 13.769 0.122 U
2459866.485613 13.970 0.145 U
2459866.486343 10.952 0.014 I
2459866.486620 11.004 0.014 I
2459867.475104 13.012 0.025 V
2459867.475370 13.013 0.026 V
2459867.481794 12.968 0.017 V
2459867.482060 13.007 0.017 V
2459867.482506 14.124 0.030 B
2459867.483073 14.179 0.032 B
2459867.483490 12.108 0.015 R
2459867.483698 12.102 0.015 R
2459867.484375 14.191 0.189 U
2459867.485451 13.813 0.135 U
2459867.486192 11.076 0.017 I
2459867.486470 11.085 0.016 I
2459868.476620 13.129 0.030 V
2459868.476887 13.134 0.031 V
2459868.482315 13.140 0.020 V
2459868.482593 13.182 0.020 V
2459868.483038 14.183 0.030 B
2459868.483594 14.148 0.028 B
2459868.484010 12.221 0.017 R
2459868.484219 12.241 0.017 R
2459868.484896 13.996 0.167 U
2459868.485972 14.061 0.175 U
2459868.486713 11.245 0.018 I
2459868.486979 11.216 0.017 I
2459870.483171 12.914 0.018 V
2459870.483438 12.859 0.017 V
2459870.483895 13.806 0.023 B
2459870.484450 13.825 0.023 B
2459870.484867 12.051 0.016 R
2459870.485087 12.126 0.016 R
2459870.485764 13.659 0.134 U
2459870.486840 13.881 0.159 U
2459870.487581 11.107 0.017 I
2459870.487847 11.124 0.016 I

